Non-Newtonian effects on the slip and mobility of a self-propelling active particle

Janus particles propel themselves by generating concentration gradients along their active surface. This induces a flow near the surface, known as the diffusio-osmotic slip, which propels the particle even in the absence of externally applied concentration gradients. In this work, we study the influence of viscoelasticity and shear-thinning (described by the second-order-fluid and Carreau model, respectively) on the diffusio-osmotic slip on an active surface. Using matched asymptotic expansions, we provide an analytical expression for the modification of slip induced by the non-Newtonian behavior. The results reveal that the modification in slip velocity arising from polymer elasticity is proportional to the second tangential derivative of the concentration field. Using the reciprocal theorem, we estimate the influence of this modification on the mobility of a Janus sphere. The current study also has direct implications on the understanding of the transport of complex fluids in diffusio-osmotic pumps.

==> CY.txt <==
x	y
0.001	0.999999978
0.101	0.999772962
0.201	0.99911173
0.301	0.998047218
0.401	0.996626353
0.501	0.994906513
0.601	0.992949639
0.701	0.990817029
0.801	0.988565432
0.901	0.986244617
1.001	0.98389627
1.101	0.98155391
1.201	0.979243469
1.301	0.976984223
1.401	0.974789867
1.501	0.97266957
1.601	0.970628933
1.701	0.968670812
1.801	0.96679601
1.901	0.965003818
2.001	0.96329246
2.101	0.96165942
2.201	0.960101703
2.301	0.958616025
2.401	0.957198958
2.501	0.955847028
2.601	0.954556793
2.701	0.953324892
2.801	0.952148081
2.901	0.951023254
3.001	0.949947456
3.101	0.948917887
3.201	0.947931907
3.301	0.946987033
3.401	0.946080931
3.501	0.945211415
3.601	0.944376435
3.701	0.943574077
3.801	0.942802545
3.901	0.942060165
4.001	0.941345367
4.101	0.940656686
4.201	0.93999275
4.301	0.939352276
4.401	0.938734061
4.501	0.938136981
4.601	0.937559982
4.701	0.937002075
4.801	0.936462333
4.901	0.935939886
5.001	0.935433915
5.101	0.934943652
5.201	0.934468375
5.301	0.934007404
5.401	0.933560097
5.501	0.933125851
5.601	0.932704097
5.701	0.932294298
5.801	0.931895945
5.901	0.931508559
6.001	0.931131687
6.101	0.9307649
6.201	0.930407792
6.301	0.930059976
6.401	0.929721089
6.501	0.929390784
6.601	0.929068733
6.701	0.928754623
6.801	0.928448158
6.901	0.928149055
7.001	0.927857046
7.101	0.927571876
7.201	0.927293301
7.301	0.927021089
7.401	0.926755019
7.501	0.926494879
7.601	0.926240469
7.701	0.925991595
7.801	0.925748074
7.901	0.92550973
8.001	0.925276395
8.101	0.925047908
8.201	0.924824114
8.301	0.924604867
8.401	0.924390025
8.501	0.924179451
8.601	0.923973017
8.701	0.923770598
8.801	0.923572073
8.901	0.923377327
9.001	0.923186251
9.101	0.922998738
9.201	0.922814686
9.301	0.922633996
9.401	0.922456575
9.501	0.922282331
9.601	0.922111177
9.701	0.921943028
9.801	0.921777803
9.901	0.921615424
10.001	0.921455816
10.101	0.921298905
10.201	0.921144621
10.301	0.920992897
10.401	0.920843666
10.501	0.920696866
10.601	0.920552436
10.701	0.920410316
10.801	0.920270449
10.901	0.920132781
11.001	0.919997258
11.101	0.919863828
11.201	0.919732441
11.301	0.919603049
11.401	0.919475605
11.501	0.919350064
11.601	0.919226382
11.701	0.919104516
11.801	0.918984425
11.901	0.918866069
12.001	0.918749408
12.101	0.918634407
12.201	0.918521027
12.301	0.918409234
12.401	0.918298993
12.501	0.918190271
12.601	0.918083035
12.701	0.917977255
12.801	0.917872898
12.901	0.917769936
13.001	0.917668339
13.101	0.917568081
13.201	0.917469132
13.301	0.917371467
13.401	0.91727506
13.501	0.917179886
13.601	0.917085919
13.701	0.916993138
13.801	0.916901517
13.901	0.916811036
14.001	0.916721671
14.101	0.916633401
14.201	0.916546206
14.301	0.916460065
14.401	0.916374958
14.501	0.916290867
14.601	0.916207771
14.701	0.916125654
14.801	0.916044497
14.901	0.915964282
15.001	0.915884993
15.101	0.915806613
15.201	0.915729126
15.301	0.915652515
15.401	0.915576766
15.501	0.915501864
15.601	0.915427794
15.701	0.91535454
15.801	0.91528209
15.901	0.91521043
16.001	0.915139546
16.101	0.915069426
16.201	0.915000055
16.301	0.914931423
16.401	0.914863516
16.501	0.914796323
16.601	0.914729832
16.701	0.914664032
16.801	0.914598911
16.901	0.914534459
17.001	0.914470664
17.101	0.914407517
17.201	0.914345008
17.301	0.914283125
17.401	0.91422186
17.501	0.914161202
17.601	0.914101143
17.701	0.914041673
17.801	0.913982783
17.901	0.913924465
18.001	0.913866709
18.101	0.913809508
18.201	0.913752853
18.301	0.913696735
18.401	0.913641147
18.501	0.913586082
18.601	0.913531531
18.701	0.913477487
18.801	0.913423942
18.901	0.91337089
19.001	0.913318323
19.101	0.913266235
19.201	0.913214618
19.301	0.913163467
19.401	0.913112773
19.501	0.913062532
19.601	0.913012737
19.701	0.912963381
19.801	0.912914459
19.901	0.912865964
20.001	0.912817891
20.101	0.912770234
20.201	0.912722988
20.301	0.912676146
20.401	0.912629704
20.501	0.912583657
20.601	0.912537998
20.701	0.912492723
20.801	0.912447827
20.901	0.912403304
21.001	0.912359151
21.101	0.912315362
21.201	0.912271932
21.301	0.912228858
21.401	0.912186133
21.501	0.912143755
21.601	0.912101718
21.701	0.912060019
21.801	0.912018653
21.901	0.911977615
22.001	0.911936902
22.101	0.911896511
22.201	0.911856436
22.301	0.911816674
22.401	0.911777221
22.501	0.911738073
22.601	0.911699228
22.701	0.91166068
22.801	0.911622427
22.901	0.911584465
23.001	0.91154679
23.101	0.9115094
23.201	0.91147229
23.301	0.911435458
23.401	0.9113989
23.501	0.911362614
23.601	0.911326595
23.701	0.911290841
23.801	0.911255349
23.901	0.911220115
24.001	0.911185138
24.101	0.911150413
24.201	0.911115939
24.301	0.911081711
24.401	0.911047729
24.501	0.911013988
24.601	0.910980486
24.701	0.910947221
24.801	0.910914189
24.901	0.910881389
25.001	0.910848817
25.101	0.910816472
25.201	0.91078435
25.301	0.91075245
25.401	0.910720769
25.501	0.910689304
25.601	0.910658054
25.701	0.910627016
25.801	0.910596188
25.901	0.910565567
26.001	0.910535151
26.101	0.910504939
26.201	0.910474928
26.301	0.910445116
26.401	0.910415501
26.501	0.910386081
26.601	0.910356854
26.701	0.910327817
26.801	0.91029897
26.901	0.91027031
27.001	0.910241834
27.101	0.910213543
27.201	0.910185432
27.301	0.910157501
27.401	0.910129749
27.501	0.910102172
27.601	0.910074769
27.701	0.910047539
27.801	0.91002048
27.901	0.90999359
28.001	0.909966868
28.101	0.909940312
28.201	0.90991392
28.301	0.909887691
28.401	0.909861623
28.501	0.909835714
28.601	0.909809964
28.701	0.90978437
28.801	0.909758931
28.901	0.909733646
29.001	0.909708513
29.101	0.909683531
29.201	0.909658698
29.301	0.909634013
29.401	0.909609474
29.501	0.909585081
29.601	0.909560832
29.701	0.909536725
29.801	0.909512759
29.901	0.909488933
30.001	0.909465246
30.101	0.909441696
30.201	0.909418282
30.301	0.909395004
30.401	0.909371858
30.501	0.909348846
30.601	0.909325964
30.701	0.909303213
30.801	0.909280591
30.901	0.909258096
31.001	0.909235729
31.101	0.909213486
31.201	0.909191369
31.301	0.909169374
31.401	0.909147502
31.501	0.909125751
31.601	0.90910412
31.701	0.909082609
31.801	0.909061215
31.901	0.909039939
32.001	0.909018779
32.101	0.908997734
32.201	0.908976803
32.301	0.908955985
32.401	0.908935279
32.501	0.908914685
32.601	0.908894201
32.701	0.908873826
32.801	0.90885356
32.901	0.908833401
33.001	0.908813349
33.101	0.908793403
33.201	0.908773562
33.301	0.908753825
33.401	0.908734191
33.501	0.908714659
33.601	0.908695229
33.701	0.908675899
33.801	0.90865667
33.901	0.90863754
34.001	0.908618507
34.101	0.908599573
34.201	0.908580735
34.301	0.908561993
34.401	0.908543346
34.501	0.908524793
34.601	0.908506334
34.701	0.908487968
34.801	0.908469695
34.901	0.908451512
35.001	0.908433421
35.101	0.908415419
35.201	0.908397507
35.301	0.908379684
35.401	0.908361948
35.501	0.9083443
35.601	0.908326738
35.701	0.908309263
35.801	0.908291872
35.901	0.908274566
36.001	0.908257344
36.101	0.908240206
36.201	0.90822315
36.301	0.908206176
36.401	0.908189284
36.501	0.908172473
36.601	0.908155742
36.701	0.90813909
36.801	0.908122518
36.901	0.908106024
37.001	0.908089608
37.101	0.908073269
37.201	0.908057007
37.301	0.908040821
37.401	0.908024711
37.501	0.908008675
37.601	0.907992715
37.701	0.907976828
37.801	0.907961015
37.901	0.907945274
38.001	0.907929606
38.101	0.90791401
38.201	0.907898486
38.301	0.907883032
38.401	0.907867648
38.501	0.907852334
38.601	0.90783709
38.701	0.907821914
38.801	0.907806807
38.901	0.907791767
39.001	0.907776795
39.101	0.90776189
39.201	0.907747051
39.301	0.907732279
39.401	0.907717572
39.501	0.907702929
39.601	0.907688352
39.701	0.907673839
39.801	0.907659389
39.901	0.907645003
40.001	0.907630679
40.101	0.907616418
40.201	0.907602219
40.301	0.907588082
40.401	0.907574005
40.501	0.90755999
40.601	0.907546035
40.701	0.907532139
40.801	0.907518303
40.901	0.907504527
41.001	0.907490809
41.101	0.907477149
41.201	0.907463548
41.301	0.907450004
41.401	0.907436517
41.501	0.907423087
41.601	0.907409713
41.701	0.907396395
41.801	0.907383133
41.901	0.907369927
42.001	0.907356775
42.101	0.907343678
42.201	0.907330635
42.301	0.907317646
42.401	0.907304711
42.501	0.907291829
42.601	0.907278999
42.701	0.907266223
42.801	0.907253498
42.901	0.907240825
43.001	0.907228204
43.101	0.907215634
43.201	0.907203115
43.301	0.907190646
43.401	0.907178227
43.501	0.907165859
43.601	0.90715354
43.701	0.90714127
43.801	0.90712905
43.901	0.907116878
44.001	0.907104754
44.101	0.907092678
44.201	0.90708065
44.301	0.90706867
44.401	0.907056737
44.501	0.90704485
44.601	0.90703301
44.701	0.907021217
44.801	0.90700947
44.901	0.906997768
45.001	0.906986112
45.101	0.906974501
45.201	0.906962934
45.301	0.906951413
45.401	0.906939936
45.501	0.906928503
45.601	0.906917113
45.701	0.906905768
45.801	0.906894465
45.901	0.906883206
46.001	0.906871989
46.101	0.906860815
46.201	0.906849684
46.301	0.906838594
46.401	0.906827546
46.501	0.90681654
46.601	0.906805575
46.701	0.906794651
46.801	0.906783768
46.901	0.906772925
47.001	0.906762123
47.101	0.906751361
47.201	0.906740638
47.301	0.906729956
47.401	0.906719312
47.501	0.906708708
47.601	0.906698143
47.701	0.906687617
47.801	0.906677129
47.901	0.906666679
48.001	0.906656267
48.101	0.906645894
48.201	0.906635557
48.301	0.906625259
48.401	0.906614997
48.501	0.906604773
48.601	0.906594585
48.701	0.906584434
48.801	0.906574319
48.901	0.906564241
49.001	0.906554198
49.101	0.906544191
49.201	0.90653422
49.301	0.906524284
49.401	0.906514383
49.501	0.906504517
49.601	0.906494686
49.701	0.90648489
49.801	0.906475128
49.901	0.9064654
50.001	0.906455706
50.101	0.906446046
50.201	0.90643642
50.301	0.906426827
50.401	0.906417267
50.501	0.906407741
50.601	0.906398247
50.701	0.906388786
50.801	0.906379358
50.901	0.906369962
51.001	0.906360599
51.101	0.906351267
51.201	0.906341967
51.301	0.906332699
51.401	0.906323463
51.501	0.906314257
51.601	0.906305083
51.701	0.906295941
51.801	0.906286828
51.901	0.906277747
52.001	0.906268696
52.101	0.906259676
52.201	0.906250686
52.301	0.906241725
52.401	0.906232795
52.501	0.906223895
52.601	0.906215024
52.701	0.906206182
52.801	0.90619737
52.901	0.906188587
53.001	0.906179833
53.101	0.906171108
53.201	0.906162411
53.301	0.906153743
53.401	0.906145103
53.501	0.906136492
53.601	0.906127908
53.701	0.906119353
53.801	0.906110826
53.901	0.906102326
54.001	0.906093853
54.101	0.906085408
54.201	0.906076991
54.301	0.9060686
54.401	0.906060236
54.501	0.906051899
54.601	0.906043589
54.701	0.906035306
54.801	0.906027049
54.901	0.906018818
55.001	0.906010613
55.101	0.906002435
55.201	0.905994282
55.301	0.905986155
55.401	0.905978054
55.501	0.905969978
55.601	0.905961928
55.701	0.905953903
55.801	0.905945903
55.901	0.905937928
56.001	0.905929978
56.101	0.905922053
56.201	0.905914152
56.301	0.905906276
56.401	0.905898425
56.501	0.905890597
56.601	0.905882794
56.701	0.905875015
56.801	0.90586726
56.901	0.905859529
57.001	0.905851822
57.101	0.905844138
57.201	0.905836477
57.301	0.90582884
57.401	0.905821227
57.501	0.905813636
57.601	0.905806069
57.701	0.905798524
57.801	0.905791002
57.901	0.905783503
58.001	0.905776027
58.101	0.905768573
58.201	0.905761141
58.301	0.905753732
58.401	0.905746345
58.501	0.90573898
58.601	0.905731637
58.701	0.905724316
58.801	0.905717017
58.901	0.905709739
59.001	0.905702483
59.101	0.905695249
59.201	0.905688035
59.301	0.905680843
59.401	0.905673673
59.501	0.905666523
59.601	0.905659394
59.701	0.905652287
59.801	0.9056452
59.901	0.905638133
60.001	0.905631087
60.101	0.905624062
60.201	0.905617057
60.301	0.905610073
60.401	0.905603109
60.501	0.905596165
60.601	0.90558924
60.701	0.905582336
60.801	0.905575452
60.901	0.905568587
61.001	0.905561743
61.101	0.905554917
61.201	0.905548112
61.301	0.905541325
61.401	0.905534558
61.501	0.905527811
61.601	0.905521082
61.701	0.905514373
61.801	0.905507682
61.901	0.905501011
62.001	0.905494358
62.101	0.905487724
62.201	0.905481108
62.301	0.905474512
62.401	0.905467933
62.501	0.905461373
62.601	0.905454832
62.701	0.905448308
62.801	0.905441803
62.901	0.905435316
63.001	0.905428847
63.101	0.905422396
63.201	0.905415963
63.301	0.905409547
63.401	0.905403149
63.501	0.905396769
63.601	0.905390407
63.701	0.905384061
63.801	0.905377734
63.901	0.905371423
64.001	0.90536513
64.101	0.905358854
64.201	0.905352595
64.301	0.905346353
64.401	0.905340128
64.501	0.90533392
64.601	0.905327729
64.701	0.905321555
64.801	0.905315397
64.901	0.905309255
65.001	0.905303131
65.101	0.905297022
65.201	0.905290931
65.301	0.905284855
65.401	0.905278796
65.501	0.905272753
65.601	0.905266726
65.701	0.905260715
65.801	0.90525472
65.901	0.905248741
66.001	0.905242777
66.101	0.90523683
66.201	0.905230898
66.301	0.905224982
66.401	0.905219082
66.501	0.905213197
66.601	0.905207327
66.701	0.905201473
66.801	0.905195634
66.901	0.905189811
67.001	0.905184002
67.101	0.905178209
67.201	0.905172431
67.301	0.905166668
67.401	0.90516092
67.501	0.905155187
67.601	0.905149468
67.701	0.905143765
67.801	0.905138076
67.901	0.905132402
68.001	0.905126742
68.101	0.905121097
68.201	0.905115466
68.301	0.90510985
68.401	0.905104248
68.501	0.905098661
68.601	0.905093087
68.701	0.905087528
68.801	0.905081983
68.901	0.905076453
69.001	0.905070936
69.101	0.905065433
69.201	0.905059944
69.301	0.905054469
69.401	0.905049007
69.501	0.90504356
69.601	0.905038126
69.701	0.905032706
69.801	0.905027299
69.901	0.905021906
70.001	0.905016526
70.101	0.90501116
70.201	0.905005807
70.301	0.905000468
70.401	0.904995141
70.501	0.904989828
70.601	0.904984528
70.701	0.904979242
70.801	0.904973968
70.901	0.904968707
71.001	0.904963459
71.101	0.904958225
71.201	0.904953003
71.301	0.904947794
71.401	0.904942597
71.501	0.904937413
71.601	0.904932242
71.701	0.904927084
71.801	0.904921938
71.901	0.904916805
72.001	0.904911684
72.101	0.904906576
72.201	0.90490148
72.301	0.904896396
72.401	0.904891325
72.501	0.904886265
72.601	0.904881218
72.701	0.904876184
72.801	0.904871161
72.901	0.90486615
73.001	0.904861151
73.101	0.904856165
73.201	0.90485119
73.301	0.904846227
73.401	0.904841276
73.501	0.904836337
73.601	0.904831409
73.701	0.904826493
73.801	0.904821589
73.901	0.904816696
74.001	0.904811815
74.101	0.904806946
74.201	0.904802088
74.301	0.904797241
74.401	0.904792406
74.501	0.904787582
74.601	0.904782769
74.701	0.904777968
74.801	0.904773178
74.901	0.904768399
75.001	0.904763632
75.101	0.904758875
75.201	0.904754129
75.301	0.904749395
75.401	0.904744671
75.501	0.904739959
75.601	0.904735257
75.701	0.904730566
75.801	0.904725886
75.901	0.904721217
76.001	0.904716559
76.101	0.904711911
76.201	0.904707274
76.301	0.904702647
76.401	0.904698032
76.501	0.904693426
76.601	0.904688832
76.701	0.904684247
76.801	0.904679673
76.901	0.90467511
77.001	0.904670557
77.101	0.904666014
77.201	0.904661482
77.301	0.90465696
77.401	0.904652448
77.501	0.904647946
77.601	0.904643454
77.701	0.904638973
77.801	0.904634501
77.901	0.90463004
78.001	0.904625588
78.101	0.904621147
78.201	0.904616716
78.301	0.904612294
78.401	0.904607882
78.501	0.90460348
78.601	0.904599088
78.701	0.904594706
78.801	0.904590333
78.901	0.90458597
79.001	0.904581617
79.101	0.904577274
79.201	0.90457294
79.301	0.904568615
79.401	0.9045643
79.501	0.904559995
79.601	0.904555699
79.701	0.904551412
79.801	0.904547135
79.901	0.904542867
80.001	0.904538609
80.101	0.90453436
80.201	0.90453012
80.301	0.904525889
80.401	0.904521668
80.501	0.904517456
80.601	0.904513253
80.701	0.904509059
80.801	0.904504874
80.901	0.904500698
81.001	0.904496531
81.101	0.904492373
81.201	0.904488224
81.301	0.904484084
81.401	0.904479953
81.501	0.904475831
81.601	0.904471718
81.701	0.904467613
81.801	0.904463517
81.901	0.90445943
82.001	0.904455352
82.101	0.904451282
82.201	0.904447222
82.301	0.904443169
82.401	0.904439125
82.501	0.90443509
82.601	0.904431064
82.701	0.904427046
82.801	0.904423036
82.901	0.904419035
83.001	0.904415042
83.101	0.904411058
83.201	0.904407082
83.301	0.904403115
83.401	0.904399155
83.501	0.904395204
83.601	0.904391262
83.701	0.904387327
83.801	0.904383401
83.901	0.904379483
84.001	0.904375573
84.101	0.904371672
84.201	0.904367778
84.301	0.904363892
84.401	0.904360015
84.501	0.904356145
84.601	0.904352284
84.701	0.904348431
84.801	0.904344585
84.901	0.904340747
85.001	0.904336918
85.101	0.904333096
85.201	0.904329282
85.301	0.904325476
85.401	0.904321677
85.501	0.904317887
85.601	0.904314104
85.701	0.904310329
85.801	0.904306561
85.901	0.904302802
86.001	0.90429905
86.101	0.904295305
86.201	0.904291568
86.301	0.904287839
86.401	0.904284117
86.501	0.904280403
86.601	0.904276696
86.701	0.904272997
86.801	0.904269305
86.901	0.904265621
87.001	0.904261944
87.101	0.904258274
87.201	0.904254612
87.301	0.904250957
87.401	0.90424731
87.501	0.90424367
87.601	0.904240037
87.701	0.904236411
87.801	0.904232793
87.901	0.904229181
88.001	0.904225577
88.101	0.90422198
88.201	0.90421839
88.301	0.904214808
88.401	0.904211232
88.501	0.904207664
88.601	0.904204102
88.701	0.904200548
88.801	0.904197
88.901	0.90419346
89.001	0.904189926
89.101	0.9041864
89.201	0.90418288
89.301	0.904179367
89.401	0.904175861
89.501	0.904172362
89.601	0.90416887
89.701	0.904165385
89.801	0.904161906
89.901	0.904158434
90.001	0.904154969
90.101	0.904151511
90.201	0.904148059
90.301	0.904144614
90.401	0.904141176
90.501	0.904137744
90.601	0.904134319
90.701	0.904130901
90.801	0.904127489
90.901	0.904124084
91.001	0.904120685
91.101	0.904117293
91.201	0.904113907
91.301	0.904110528
91.401	0.904107155
91.501	0.904103789
91.601	0.904100429
91.701	0.904097076
91.801	0.904093729
91.901	0.904090388
92.001	0.904087054
92.101	0.904083726
92.201	0.904080404
92.301	0.904077089
92.401	0.90407378
92.501	0.904070477
92.601	0.90406718
92.701	0.90406389
92.801	0.904060606
92.901	0.904057328
93.001	0.904054056
93.101	0.90405079
93.201	0.904047531
93.301	0.904044277
93.401	0.90404103
93.501	0.904037789
93.601	0.904034553
93.701	0.904031324
93.801	0.904028101
93.901	0.904024884
94.001	0.904021673
94.101	0.904018468
94.201	0.904015269
94.301	0.904012075
94.401	0.904008888
94.501	0.904005707
94.601	0.904002531
94.701	0.903999361
94.801	0.903996197
94.901	0.903993039
95.001	0.903989887
95.101	0.903986741
95.201	0.9039836
95.301	0.903980465
95.401	0.903977336
95.501	0.903974213
95.601	0.903971095
95.701	0.903967983
95.801	0.903964877
95.901	0.903961776
96.001	0.903958681
96.101	0.903955592
96.201	0.903952508
96.301	0.90394943
96.401	0.903946358
96.501	0.903943291
96.601	0.90394023
96.701	0.903937174
96.801	0.903934123
96.901	0.903931079
97.001	0.903928039
97.101	0.903925005
97.201	0.903921977
97.301	0.903918954
97.401	0.903915937
97.501	0.903912925
97.601	0.903909918
97.701	0.903906917
97.801	0.903903921
97.901	0.90390093
98.001	0.903897945
98.101	0.903894965
98.201	0.90389199
98.301	0.903889021
98.401	0.903886057
98.501	0.903883098
98.601	0.903880145
98.701	0.903877197
98.801	0.903874253
98.901	0.903871316
99.001	0.903868383
99.101	0.903865455
99.201	0.903862533
99.301	0.903859616
99.401	0.903856704
99.501	0.903853797
99.601	0.903850895
99.701	0.903847999
99.801	0.903845107
99.901	0.90384222


==> Components.txt <==
x	EVM	VM	MM
0.02	6.46E-06	2.14E-07	9.52E-06
0.03	7.55E-06	2.50E-07	2.28E-06
0.04	8.17E-06	2.71E-07	8.09E-07
0.05	8.54E-06	2.83E-07	3.57E-07
0.06	8.75E-06	2.90E-07	1.82E-07
0.07	8.85E-06	2.94E-07	1.02E-07
0.08	8.88E-06	2.95E-07	6.17E-08
0.09	8.85E-06	2.94E-07	3.94E-08
0.1	8.79E-06	2.92E-07	2.64E-08
0.11	8.69E-06	2.88E-07	1.84E-08
0.12	8.57E-06	2.84E-07	1.31E-08
0.13	8.44E-06	2.80E-07	9.66E-09
0.14	8.28E-06	2.75E-07	7.25E-09
0.15	8.12E-06	2.69E-07	5.56E-09
0.16	7.94E-06	2.63E-07	4.33E-09
0.17	7.75E-06	2.57E-07	3.42E-09
0.18	7.56E-06	2.51E-07	2.73E-09
0.19	7.36E-06	2.44E-07	2.21E-09
0.2	7.15E-06	2.37E-07	1.81E-09
0.21	6.94E-06	2.30E-07	1.50E-09
0.22	6.73E-06	2.23E-07	1.25E-09
0.23	6.51E-06	2.16E-07	1.05E-09
0.24	6.29E-06	2.09E-07	8.83E-10
0.25	6.06E-06	2.01E-07	7.50E-10
0.26	5.83E-06	1.94E-07	6.42E-10
0.27	5.60E-06	1.86E-07	5.52E-10
0.28	5.37E-06	1.78E-07	4.76E-10
0.29	5.14E-06	1.70E-07	4.13E-10
0.3	4.90E-06	1.63E-07	3.59E-10
0.31	4.67E-06	1.55E-07	3.13E-10
0.32	4.43E-06	1.47E-07	2.74E-10
0.33	4.19E-06	1.39E-07	2.40E-10
0.34	3.95E-06	1.31E-07	2.11E-10
0.35	3.70E-06	1.23E-07	1.86E-10
0.36	3.46E-06	1.15E-07	1.63E-10
0.37	3.22E-06	1.07E-07	1.43E-10
0.38	2.97E-06	9.86E-08	1.26E-10
0.39	2.73E-06	9.05E-08	1.10E-10
0.4	2.48E-06	8.23E-08	9.59E-11
0.41	2.23E-06	7.41E-08	8.31E-11
0.42	1.99E-06	6.59E-08	7.14E-11
0.43	1.74E-06	5.77E-08	6.06E-11
0.44	1.49E-06	4.95E-08	5.07E-11
0.45	1.24E-06	4.13E-08	4.13E-11
0.46	9.95E-07	3.30E-08	3.25E-11
0.47	7.46E-07	2.48E-08	2.40E-11
0.48	4.98E-07	1.65E-08	1.59E-11
0.49	2.49E-07	8.26E-09	7.88E-12
0.5	0	0	0
0.51	-2.49E-07	-8.26E-09	-7.88E-12
0.52	-4.98E-07	-1.65E-08	-1.59E-11
0.53	-7.46E-07	-2.48E-08	-2.40E-11
0.54	-9.95E-07	-3.30E-08	-3.25E-11
0.55	-1.24E-06	-4.13E-08	-4.13E-11
0.56	-1.49E-06	-4.95E-08	-5.07E-11
0.57	-1.74E-06	-5.77E-08	-6.06E-11
0.58	-1.99E-06	-6.59E-08	-7.14E-11
0.59	-2.23E-06	-7.41E-08	-8.31E-11
0.6	-2.48E-06	-8.23E-08	-9.59E-11
0.61	-2.73E-06	-9.05E-08	-1.10E-10
0.62	-2.97E-06	-9.86E-08	-1.26E-10
0.63	-3.22E-06	-1.07E-07	-1.43E-10
0.64	-3.46E-06	-1.15E-07	-1.63E-10
0.65	-3.70E-06	-1.23E-07	-1.86E-10
0.66	-3.95E-06	-1.31E-07	-2.11E-10
0.67	-4.19E-06	-1.39E-07	-2.40E-10
0.68	-4.43E-06	-1.47E-07	-2.74E-10
0.69	-4.67E-06	-1.55E-07	-3.13E-10
0.7	-4.90E-06	-1.63E-07	-3.59E-10
0.71	-5.14E-06	-1.70E-07	-4.13E-10
0.72	-5.37E-06	-1.78E-07	-4.76E-10
0.73	-5.60E-06	-1.86E-07	-5.52E-10
0.74	-5.83E-06	-1.94E-07	-6.42E-10
0.75	-6.06E-06	-2.01E-07	-7.50E-10
0.76	-6.29E-06	-2.09E-07	-8.83E-10
0.77	-6.51E-06	-2.16E-07	-1.05E-09
0.78	-6.73E-06	-2.23E-07	-1.25E-09
0.79	-6.94E-06	-2.30E-07	-1.50E-09
0.8	-7.15E-06	-2.37E-07	-1.81E-09
0.81	-7.36E-06	-2.44E-07	-2.21E-09
0.82	-7.56E-06	-2.51E-07	-2.73E-09
0.83	-7.75E-06	-2.57E-07	-3.42E-09
0.84	-7.94E-06	-2.63E-07	-4.33E-09
0.85	-8.12E-06	-2.69E-07	-5.56E-09
0.86	-8.28E-06	-2.75E-07	-7.25E-09
0.87	-8.44E-06	-2.80E-07	-9.66E-09
0.88	-8.57E-06	-2.84E-07	-1.31E-08
0.89	-8.69E-06	-2.88E-07	-1.84E-08
0.9	-8.79E-06	-2.92E-07	-2.64E-08
0.91	-8.85E-06	-2.94E-07	-3.94E-08
0.92	-8.88E-06	-2.95E-07	-6.17E-08
0.93	-8.85E-06	-2.94E-07	-1.02E-07
0.94	-8.75E-06	-2.90E-07	-1.82E-07
0.95	-8.54E-06	-2.83E-07	-3.57E-07
0.96	-8.17E-06	-2.71E-07	-8.09E-07
0.97	-7.55E-06	-2.50E-07	-2.28E-06
0.98	-6.46E-06	-2.14E-07	-9.52E-06


==> Conc.txt <==
x	c	cx	cxx
0	-0.801215527	-0.000612015	0.160726808
0.01	-0.801214064	0.00085939	0.13355422
0.02	-0.801199245	0.002059069	0.106381633
0.03	-0.801173788	0.003086659	0.10910011
0.04	-0.801137421	0.004174344	0.106745906
0.05	-0.80109038	0.005222308	0.102074663
0.06	-0.801033131	0.006228758	0.100121104
0.07	-0.80096587	0.007235078	0.102630799
0.08	-0.800888345	0.008278559	0.106527824
0.09	-0.800800168	0.009354028	0.107636364
0.1	-0.800701228	0.010424355	0.10527124
0.11	-0.80059176	0.011464429	0.10266221
0.12	-0.800472026	0.012488016	0.103056041
0.13	-0.800341987	0.013529385	0.106101868
0.14	-0.800201337	0.014603515	0.108512445
0.15	-0.800049836	0.015690874	0.10797729
0.16	-0.799887537	0.016762234	0.105721019
0.17	-0.799714667	0.01781293	0.104895012
0.18	-0.799531306	0.018867068	0.106864311
0.19	-0.79933726	0.019948566	0.109736167
0.2	-0.799132239	0.02105393	0.110701093
0.21	-0.798916149	0.022157939	0.109317795
0.22	-0.798689127	0.023244148	0.107918879
0.23	-0.798451313	0.024323917	0.108792316
0.24	-0.798202619	0.025422414	0.111527786
0.25	-0.797942773	0.026549143	0.113595463
0.26	-0.797671567	0.027687785	0.113367696
0.27	-0.797389025	0.028816479	0.111986953
0.28	-0.797095284	0.029933904	0.111943793
0.29	-0.796790348	0.031060542	0.114125341
0.3	-0.796474	0.032214427	0.116824192
0.31	-0.79614597	0.033390454	0.117810145
0.32	-0.795806158	0.034567362	0.116959121
0.33	-0.795454651	0.035733495	0.116347179
0.34	-0.795091509	0.03690066	0.117761297
0.35	-0.794716591	0.038090114	0.120606396
0.36	-0.794329612	0.039307754	0.12265671
0.37	-0.793930367	0.040537913	0.122709167
0.38	-0.793518852	0.041762667	0.121981547
0.39	-0.793095138	0.042983445	0.122634275
0.4	-0.792659161	0.044219454	0.125207605
0.41	-0.792210663	0.045485165	0.12801154
0.42	-0.791749364	0.046773769	0.129156193
0.43	-0.79127515	0.048066012	0.128787946
0.44	-0.790788056	0.049353617	0.128889751
0.45	-0.790288074	0.050649432	0.130914257
0.46	-0.789775	0.051972478	0.134073115
0.47	-0.789248519	0.053325885	0.136296419
0.48	-0.788708408	0.054693894	0.136698086
0.49	-0.788154628	0.056061268	0.136615176
0.5	-0.787587186	0.057431914	0.138004918
0.51	-0.787005943	0.058824666	0.141120943
0.52	-0.786410589	0.060251423	0.144227066
0.53	-0.785800811	0.061703688	0.145672399
0.54	-0.785176467	0.063163419	0.145851734
0.55	-0.784537537	0.064625153	0.146727145
0.56	-0.783883934	0.066103099	0.149491858
0.57	-0.783215383	0.067614846	0.153157897
0.58	-0.782531515	0.069161143	0.155740284
0.59	-0.781832074	0.070725789	0.15662204
0.6	-0.78111697	0.072295694	0.157286806
0.61	-0.780386138	0.073877222	0.159552334
0.62	-0.77963935	0.075489378	0.163409322
0.63	-0.778876222	0.077141989	0.1670361
0.64	-0.778096389	0.078824842	0.168970471
0.65	-0.77729966	0.080520717	0.169854369
0.66	-0.776485946	0.082226801	0.171674363
0.67	-0.775655064	0.083958994	0.175399319
0.68	-0.774806642	0.085733952	0.179826039
0.69	-0.773940237	0.087550207	0.183011085
0.7	-0.773055531	0.089390889	0.184590052
0.71	-0.772152367	0.091244863	0.186222548
0.72	-0.77123058	0.093121149	0.189624539
0.73	-0.77028983	0.095039395	0.194523797
0.74	-0.769329628	0.097007645	0.198977563
0.75	-0.768349529	0.099013875	0.20168717
0.76	-0.767349261	0.101041503	0.203559176
0.77	-0.766328636	0.103090495	0.206643382
0.78	-0.765287348	0.105178913	0.211696369
0.79	-0.76422489	0.107322879	0.217270568
0.8	-0.763140705	0.109518743	0.221431084
0.81	-0.762034376	0.111748793	0.224072414
0.82	-0.760905641	0.114003913	0.227070495
0.83	-0.759754198	0.116296264	0.23206527
0.84	-0.758579549	0.118646692	0.238500587
0.85	-0.75738105	0.121061657	0.244270588
0.86	-0.756158123	0.123527181	0.248231146
0.87	-0.754910374	0.1260273	0.251593037
0.88	-0.753637465	0.128565232	0.256512592
0.89	-0.752338905	0.131161944	0.263528512
0.9	-0.751013993	0.133833493	0.270899929
0.91	-0.74966199	0.136574009	0.276669162
0.92	-0.74828232	0.139364818	0.281019696
0.93	-0.746874548	0.142199219	0.286105564
0.94	-0.745438166	0.14509344	0.293512271
0.95	-0.743972433	0.148070379	0.302353762
0.96	-0.742476464	0.151135149	0.310302764
0.97	-0.740949465	0.154271666	0.316375059
0.98	-0.739390828	0.157464815	0.322158395
0.99	-0.737799976	0.160722096	0.329976012
1	-0.736176126	0.164068716	0.340125233
1.01	-0.734518263	0.167521437	0.350491171
1.02	-0.732825351	0.171072177	0.359056512
1.03	-0.731096534	0.174701355	0.366357883
1.04	-0.729331081	0.178405678	0.374930499
1.05	-0.727528135	0.182207274	0.386331325
1.06	-0.725686555	0.186132689	0.399261652
1.07	-0.72380505	0.190186259	0.411082435
1.08	-0.721882436	0.194349822	0.420993706
1.09	-0.719917723	0.198609945	0.431093619
1.1	-0.717909901	0.20298065	0.44397455
1.11	-0.715857681	0.207494108	0.459647652
1.12	-0.713759496	0.212169505	0.475487224
1.13	-0.711613763	0.216997035	0.489364854
1.14	-0.709419093	0.221956925	0.502298619
1.15	-0.707174193	0.2270518	0.517398088
1.16	-0.704877553	0.232313763	0.536243137
1.17	-0.70252729	0.237776722	0.556978996
1.18	-0.700121328	0.24344615	0.576502317
1.19	-0.697657716	0.249302907	0.594260825
1.2	-0.695134678	0.255338022	0.613133618
1.21	-0.692550326	0.261577694	0.636197879
1.22	-0.689902355	0.268067841	0.663116392
1.23	-0.687188072	0.274835188	0.690511897
1.24	-0.684404738	0.281871161	0.716070492
1.25	-0.681549797	0.289159503	0.74158218
1.26	-0.678620698	0.296716476	0.771171736
1.27	-0.675614481	0.304595646	0.806612703
1.28	-0.672527603	0.312849677	0.845263465
1.29	-0.669356199	0.321493501	0.883295003
1.3	-0.666096466	0.330514212	0.920607445
1.31	-0.662744671	0.339918982	0.961559794
1.32	-0.659296721	0.349765493	1.010357663
1.33	-0.655747735	0.360137109	1.066370432
1.34	-0.652092112	0.371089937	1.125101219
1.35	-0.648323978	0.382635372	1.18406281
1.36	-0.644437439	0.394783342	1.246784332
1.37	-0.640426221	0.407599536	1.319928996
1.38	-0.63628301	0.421209307	1.406500799
1.39	-0.631999149	0.435740777	1.503153489
1.4	-0.627564973	0.451274042	1.605346138
1.41	-0.622970262	0.467862994	1.714897135
1.42	-0.618204061	0.485615107	1.841064026
1.43	-0.613253754	0.50474348	1.993300495
1.44	-0.608104117	0.525532055	2.173853173
1.45	-0.602737095	0.54825738	2.379614977
1.46	-0.597132111	0.573173605	2.612756518
1.47	-0.591265851	0.600611601	2.889315074
1.48	-0.58511066	0.631123089	3.236536854
1.49	-0.578631815	0.665555572	3.683060476
1.5	-0.571784664	0.705044499	4.257295331
1.51	-0.564511784	0.751072358	5.006649564
1.52	-0.556738239	0.80582969	6.039223478
1.53	-0.548360771	0.873131567	7.595828988
1.54	-0.539223721	0.960493524	10.23862652
1.55	-0.529062807	1.085488774	15.69992325
1.56	-0.517331902	1.322682166	37.02752272
1.57	-0.501898244	1.661498647	16.92609889
1.58	-0.484771976	1.572836151	-50.40023461
1.59	-0.472685732	1.067417284	-17.16202396
1.6	-0.46231569	0.97210503	-10.88873356
1.61	-0.453034522	0.883398306	-7.97119545
1.62	-0.444550473	0.81427102	-6.254563792
1.63	-0.43669188	0.758353455	-5.124457935
1.64	-0.429345734	0.711617159	-4.337025753
1.65	-0.42243329	0.671472922	-3.762935637
1.66	-0.415897139	0.636280645	-3.318856899
1.67	-0.409692874	0.605045389	-2.95490233
1.68	-0.403784099	0.577118961	-2.650101158
1.69	-0.398140335	0.551962574	-2.399114319
1.7	-0.392736482	0.529067387	-2.195820899
1.71	-0.387552211	0.508012257	-2.026544025
1.72	-0.382570594	0.488530024	-1.876220298
1.73	-0.377776599	0.470479439	-1.737896771
1.74	-0.373156394	0.453743602	-1.614119264
1.75	-0.368697601	0.438158791	-1.509093388
1.76	-0.364389718	0.423537226	-1.420795822
1.77	-0.360223914	0.409740952	-1.341439104
1.78	-0.356192253	0.396714363	-1.264776898
1.79	-0.352287071	0.384439011	-1.191382949
1.8	-0.348501027	0.372865054	-1.126118369
1.81	-0.344827594	0.361895612	-1.071227886
1.82	-0.341261285	0.351435151	-1.023127906
1.83	-0.337797288	0.34144054	-0.97617743
1.84	-0.334430909	0.331915558	-0.928615008
1.85	-0.331157391	0.322858212	-0.883754987
1.86	-0.327972249	0.31422329	-0.845396628
1.87	-0.324871647	0.305941085	-0.813047577
1.88	-0.321852349	0.297966636	-0.782414027
1.89	-0.318911293	0.290300724	-0.750262157
1.9	-0.316045263	0.282959851	-0.717813544
1.91	-0.313251015	0.27593232	-0.688856591
1.92	-0.310525652	0.269171427	-0.665033283
1.93	-0.307866792	0.26263133	-0.643874214
1.94	-0.30527232	0.256301762	-0.62170144
1.95	-0.302740018	0.250201366	-0.597802335
1.96	-0.300267496	0.244339225	-0.57498712
1.97	-0.297852473	0.238690496	-0.556052192
1.98	-0.295493055	0.233213608	-0.540429295
1.99	-0.29318768	0.22788713	-0.524896162
2	-0.290934794	0.222722543	-0.507350396
2.01	-0.288732644	0.217738998	-0.489135614
2.02	-0.286579407	0.212930879	-0.473271857
2.03	-0.284473498	0.208266151	-0.460806642
2.04	-0.282413669	0.203716196	-0.449605956
2.05	-0.2803988	0.199281139	-0.436905479
2.06	-0.278427622	0.194981224	-0.422513796
2.07	-0.276498696	0.190825431	-0.408905978
2.08	-0.27461066	0.186794737	-0.398200303
2.09	-0.272762444	0.182859074	-0.38965099
2.1	-0.270953194	0.179007073	-0.380573067
2.11	-0.269182	0.175253336	-0.369513786
2.12	-0.267447758	0.171615372	-0.357891379
2.13	-0.265749306	0.168088053	-0.348224125
2.14	-0.264085675	0.164645609	-0.341118591
2.15	-0.262456157	0.161268054	-0.334582145
2.16	-0.260860096	0.157960377	-0.32640685
2.17	-0.259296676	0.154742125	-0.31674959
2.18	-0.257764932	0.151620314	-0.307872855
2.19	-0.256263974	0.148577901	-0.301416579
2.2	-0.254793158	0.145591004	-0.296463934
2.21	-0.253351989	0.14265397	-0.290658896
2.22	-0.251939886	0.139782597	-0.282996436
2.23	-0.250556082	0.13699217	-0.274966596
2.24	-0.249199775	0.134276652	-0.268737083
2.25	-0.247870341	0.131613549	-0.264571402
2.26	-0.246567365	0.128988217	-0.260539574
2.27	-0.245290442	0.126408598	-0.254822444
2.28	-0.244039002	0.123893151	-0.247847784
2.29	-0.242812347	0.121446657	-0.241740207
2.3	-0.241609865	0.119052648	-0.237775837
2.31	-0.240431162	0.11669116	-0.234877106
2.32	-0.239275946	0.114360441	-0.230910909
2.33	-0.238143821	0.112076918	-0.225217902
2.34	-0.237034217	0.109853731	-0.219367029
2.35	-0.235946551	0.107683485	-0.215265015
2.36	-0.234880411	0.105545595	-0.212888198
2.37	-0.23383556	0.103429219	-0.210324729
2.38	-0.232811741	0.101344484	-0.206052725
2.39	-0.231808528	0.099308804	-0.200734648
2.4	-0.230825388	0.097324745	-0.196407226
2.41	-0.229861889	0.095375744	-0.194049599
2.42	-0.228917794	0.093444593	-0.192425025
2.43	-0.227992943	0.091532602	-0.189559482
2.44	-0.227087047	0.089656698	-0.185085155
2.45	-0.22619966	0.087828042	-0.180663413
2.46	-0.225330339	0.086037667	-0.177996797
2.47	-0.224478817	0.084266124	-0.176802365
2.48	-0.223644976	0.082505591	-0.175152603
2.49	-0.222828651	0.080768093	-0.171769101
2.5	-0.222029502	0.079070147	-0.167537332
2.51	-0.221247107	0.077412134	-0.164445012
2.52	-0.220481156	0.075776947	-0.163212212
2.53	-0.219731527	0.074149476	-0.162433159
2.54	-0.21899814	0.072533726	-0.16024834
2.55	-0.218280779	0.070947192	-0.156556065
2.56	-0.217579074	0.069399198	-0.153131941
2.57	-0.216892681	0.067878982	-0.15151306
2.58	-0.21622144	0.066367715	-0.15116344
2.59	-0.215565315	0.064860189	-0.150105899
2.6	-0.214924201	0.063370334	-0.147273326
2.61	-0.214297814	0.061913957	-0.143782739
2.62	-0.213685805	0.06048919	-0.141609822
2.63	-0.213087958	0.059077969	-0.141233285
2.64	-0.212504233	0.057666864	-0.141053286
2.65	-0.211934614	0.056262517	-0.139287346
2.66	-0.211378924	0.054883222	-0.136096716
2.67	-0.210836844	0.053536539	-0.133406842
2.68	-0.210308104	0.05220958	-0.132618985
2.69	-0.209792626	0.050883671	-0.132928608
2.7	-0.209290441	0.049556082	-0.132264762
2.71	-0.208801482	0.048242913	-0.1297532
2.72	-0.208325499	0.046959494	-0.126774898
2.73	-0.207862193	0.045701496	-0.125338699
2.74	-0.207411421	0.044449357	-0.12568239
2.75	-0.206973217	0.043191027	-0.125962405
2.76	-0.20654761	0.041936039	-0.124431811
2.77	-0.206134445	0.040703927	-0.121535109
2.78	-0.205733435	0.039500487	-0.119410078
2.79	-0.205344365	0.038310124	-0.11935139
2.8	-0.20496723	0.037113744	-0.120240366
2.81	-0.20460212	0.035911192	-0.119840515
2.82	-0.204248993	0.034721388	-0.117460189
2.83	-0.203907612	0.033559566	-0.114816198
2.84	-0.203577714	0.032418452	-0.114023941
2.85	-0.203259217	0.031276072	-0.115062148
2.86	-0.202952227	0.030121448	-0.115743848
2.87	-0.202656811	0.028967718	-0.114290608
2.88	-0.202372824	0.027836585	-0.111485041
2.89	-0.202099986	0.026732018	-0.10980287
2.9	-0.201838128	0.025634534	-0.110480721
2.91	-0.201587318	0.024523587	-0.111983505
2.92	-0.201347706	0.023401992	-0.111760229
2.93	-0.20111927	0.022293009	-0.109286109
2.94	-0.200901763	0.021212644	-0.106774287
2.95	-0.200694934	0.020149627	-0.10661257
2.96	-0.200498765	0.019077535	-0.108483149
2.97	-0.200313445	0.017985788	-0.109622416
2.98	-0.200139087	0.016892918	-0.108046667
2.99	-0.199975534	0.01582525	-0.104994835
3	-0.199822481	0.01478502	-0.103605452
3.01	-0.199679788	0.013745885	-0.105224264
3.02	-0.199547617	0.01268283	-0.107658377
3.03	-0.199426212	0.011602404	-0.107594052
3.04	-0.199315567	0.010536778	-0.104532029
3.05	-0.199215375	0.009506282	-0.101615593
3.06	-0.199125344	0.008493241	-0.102139444
3.07	-0.199045527	0.007459483	-0.105586527
3.08	-0.198976269	0.006390275	-0.107865784
3.09	-0.198917798	0.00531469	-0.105804395
3.1	-0.198869907	0.004276179	-0.100975241
3.11	-0.198832113	0.003283168	-0.098367237
3.12	-0.198804156	0.00229517	-0.100968903
3.13	-0.198786296	0.001274393	-0.102994456
3.14	-0.198778736	0.000234321	-0.105020009


==> Conc_250_0.002.txt <==
x	c	cx	cxx
0	-0.801320405	-0.000247249	3.719326215
0.002	-0.801313994	0.00639095	2.918872958
0.004	-0.801295908	0.011428243	2.1184197
0.006	-0.801269349	0.014630909	0.967386374
0.008	-0.801238919	0.015336376	-0.301055511
0.01	-0.801209694	0.013556248	-1.433859244
0.012	-0.801186205	0.009792396	-2.21165787
0.014	-0.801171562	0.004921356	-2.49434575
0.016	-0.801166896	2.10816E-06	-2.248835767
0.018	-0.801171226	-0.003949964	-1.553191703
0.02	-0.801181769	-0.006173431	-0.57663908
0.022	-0.801194618	-0.006310305	0.45969091
0.024	-0.801205628	-0.004463782	1.332237315
0.026	-0.801211309	-0.001154247	1.863555465
0.028	-0.801209537	0.002813745	1.959217176
0.03	-0.801199927	0.006541377	1.625183495
0.032	-0.801183816	0.009238493	0.962323578
0.034	-0.801163857	0.010393949	0.139967228
0.036	-0.801143337	0.00987649	-0.644944872
0.038	-0.801125397	0.00794595	-1.21346422
0.04	-0.801112311	0.005175478	-1.444520663
0.042	-0.801105003	0.002305628	-1.300205864
0.044	-0.801102896	6.60279E-05	-0.83114512
0.046	-0.801104114	-0.000993382	-0.161354527
0.048	-0.801105977	-0.000623063	0.543291366
0.05	-0.801105667	0.001079671	1.115196238
0.052	-0.801100896	0.003706719	1.424227335
0.054	-0.801090428	0.00664662	1.406879982
0.056	-0.801074332	0.009235964	1.078930461
0.058	-0.801053921	0.010917962	0.529110359
0.06	-0.801031394	0.011370725	-0.104165785
0.062	-0.801009283	0.010576028	-0.667075201
0.064	-0.80098984	0.008814095	-1.027295033
0.066	-0.800974507	0.00658778	-1.10477279
0.068	-0.800963592	0.004496085	-0.889257288
0.07	-0.800956235	0.003088387	-0.440790368
0.072	-0.800950641	0.002734502	0.12651916
0.074	-0.80094454	0.003541076	0.673167731
0.076	-0.800935747	0.005333018	1.068254209
0.078	-0.800922682	0.007702774	1.220582565
0.08	-0.800904733	0.010114012	1.099527007
0.082	-0.800882387	0.012033642	0.740918651
0.084	-0.800857077	0.013059922	0.236887342
0.086	-0.800830819	0.013016057	-0.287556314
0.088	-0.800805712	0.011987631	-0.705305735
0.09	-0.800783426	0.010296121	-0.917778544
0.092	-0.800764811	0.008416236	-0.878034382
0.094	-0.800749708	0.006858106	-0.600997056
0.096	-0.800737009	0.006043399	-0.158585615
0.098	-0.800724944	0.006205274	0.338777968
0.1	-0.800711525	0.007335815	0.769573851
0.102	-0.800695027	0.009192671	1.030738145
0.104	-0.800674406	0.011362183	1.062209165
0.106	-0.800649536	0.013362714	0.860643707
0.108	-0.800621224	0.014762512	0.479191349
0.11	-0.800590995	0.015283368	0.013627266
0.112	-0.800560711	0.0148653	-0.4215734
0.114	-0.800532114	0.013677288	-0.721271545
0.116	-0.800506401	0.01207238	-0.814969326
0.118	-0.800483949	0.010498979	-0.683314122
0.12	-0.80046423	0.009390476	-0.361953468
0.122	-0.800445959	0.009060319	0.067990156
0.124	-0.800427415	0.009627827	0.500310502
0.126	-0.800406871	0.010992262	0.82987161
0.128	-0.800383007	0.012860681	0.97810439
0.13	-0.800355231	0.014822018	0.911679555
0.132	-0.800323807	0.016448737	0.649932401
0.134	-0.800289785	0.017400999	0.259402231
0.136	-0.800254724	0.017508021	-0.163006365
0.138	-0.800220316	0.016807212	-0.513997096
0.14	-0.800187963	0.015532168	-0.709075963
0.142	-0.800158447	0.01405315	-0.702835271
0.144	-0.800131742	0.012785137	-0.499469759
0.146	-0.800107035	0.012086232	-0.151100388
0.148	-0.800082933	0.012171241	0.255528701
0.15	-0.800057808	0.013061222	0.620599618
0.152	-0.800030201	0.014580829	0.855676579
0.154	-0.799999172	0.016403483	0.905088633
0.156	-0.799964521	0.018132791	0.75907932
0.158	-0.799926835	0.019399978	0.455625867
0.16	-0.799887326	0.019953408	0.070620754
0.162	-0.799847535	0.019718528	-0.301059264
0.164	-0.799808948	0.018813965	-0.568885493
0.166	-0.799772636	0.017520387	-0.668683478
0.168	-0.799738999	0.016210228	-0.577972585
0.17	-0.799707674	0.015255848	-0.320979707
0.172	-0.799677633	0.014938726	0.037779805
0.174	-0.799647441	0.015381797	0.409666836
0.176	-0.79961561	0.016521174	0.703787882
0.178	-0.799580964	0.018123719	0.849182252
0.18	-0.799542921	0.019845707	0.811919107
0.182	-0.799501631	0.021317839	0.602991499
0.184	-0.799457929	0.022235637	0.275177707
0.186	-0.799413125	0.0224331	-0.090254237
0.188	-0.799368683	0.021921845	-0.403657365
0.19	-0.799325856	0.020886526	-0.588962776
0.192	-0.799285384	0.019638065	-0.602111939
0.194	-0.799247321	0.018536531	-0.441503814
0.196	-0.799211024	0.017902738	-0.147984782
0.198	-0.799175319	0.017940277	0.205518417
0.2	-0.799138792	0.018686869	0.532098411
0.202	-0.799100136	0.020006669	0.752213834
0.204	-0.799058471	0.021625023	0.813045729
0.206	-0.799013555	0.0231968	0.70115869
0.208	-0.798965833	0.02439134	0.445436181
0.21	-0.79891633	0.02497312	0.109658385
0.212	-0.798866389	0.024858488	-0.223376796
0.214	-0.79881734	0.024134812	-0.472241728
0.216	-0.798770181	0.023037694	-0.576761145
0.218	-0.798725329	0.021892147	-0.512538611
0.22	-0.798682527	0.02103242	-0.296624633
0.222	-0.798640911	0.020720216	0.016985634
0.224	-0.798599228	0.021081296	0.350843888
0.226	-0.798556141	0.022075816	0.623163039
0.228	-0.798510562	0.023509367	0.767841698
0.23	-0.798461911	0.025081716	0.750500485
0.232	-0.798410258	0.026461032	0.576643417
0.234	-0.798356298	0.027365278	0.290010376
0.236	-0.798301179	0.027630812	-0.038403077
0.238	-0.798246213	0.027251532	-0.327906274
0.24	-0.798192559	0.026379213	-0.507914969
0.242	-0.798140936	0.025285231	-0.535138496
0.244	-0.798091454	0.024293325	-0.403970982
0.246	-0.798043588	0.023700022	-0.147595262
0.248	-0.797996312	0.023702291	0.170404951
0.25	-0.797948355	0.024350036	0.471808151
0.252	-0.79789851	0.025534907	0.682989154
0.254	-0.797845934	0.027017885	0.752898298
0.256	-0.797790346	0.028488652	0.665398455
0.258	-0.797732096	0.029642004	0.442981034
0.26	-0.797672074	0.030252512	0.141009265
0.262	-0.797611488	0.030229173	-0.166041624
0.264	-0.797551567	0.029636813	-0.402930631
0.266	-0.797493257	0.028679231	-0.512067416
0.268	-0.797436995	0.027648433	-0.467494243
0.27	-0.797382604	0.026852604	-0.281041327
0.272	-0.797329336	0.026540568	0.000801545
0.274	-0.797276066	0.026841234	0.308474904
0.276	-0.797221561	0.027732768	0.566514377
0.278	-0.797164791	0.029048839	0.712057573
0.28	-0.797105172	0.030520201	0.710157228
0.282	-0.797042712	0.031841226	0.562172735
0.284	-0.796978004	0.032744946	0.30522706
0.286	-0.796912075	0.033068209	0.002913446
0.288	-0.796846134	0.03279104	-0.270424069
0.29	-0.796781275	0.032040727	-0.447953203
0.292	-0.796718208	0.031059829	-0.486675416
0.294	-0.796657088	0.030146139	-0.377823391
0.296	-0.796597479	0.029579444	-0.148821603
0.298	-0.796538465	0.029553099	0.14362422
0.3	-0.796478876	0.030127126	0.427569663
0.302	-0.796417578	0.031214221	0.633530969
0.304	-0.796353745	0.032601909	0.711489205
0.306	-0.796287066	0.034005241	0.643040128
0.308	-0.796217815	0.035136971	0.445740193
0.31	-0.796146781	0.035777941	0.168624417
0.312	-0.796075073	0.035830427	-0.119962046
0.314	-0.796003844	0.035341482	-0.349200885
0.316	-0.795934012	0.034490694	-0.463160454
0.318	-0.795866033	0.033545544	-0.434425031
0.32	-0.795799792	0.032795439	-0.270674068
0.322	-0.795734633	0.032480702	-0.012633956
0.324	-0.795669525	0.032733906	0.276055211
0.326	-0.795603313	0.033547902	0.524538334
0.328	-0.795535002	0.034778207	0.672138831
0.33	-0.795464003	0.036179045	0.683179122
0.332	-0.795390271	0.037464037	0.555609768
0.334	-0.795314317	0.038376568	0.321361467
0.336	-0.795237077	0.038752547	0.038370498
0.338	-0.795159684	0.038560223	-0.223732304
0.34	-0.795083186	0.037907388	-0.400735725
0.342	-0.795008291	0.037014366	-0.449560886
0.344	-0.794935194	0.036159523	-0.358729145
0.346	-0.794863531	0.0356108	-0.151042767
0.348	-0.794792473	0.035560069	0.122145846
0.35	-0.794720927	0.036076418	0.39363754
0.352	-0.794647806	0.037089713	0.596921382
0.354	-0.794572297	0.038408352	0.682474279
0.356	-0.794494058	0.039766723	0.629832304
0.358	-0.7944133	0.040890614	0.452492538
0.36	-0.794330732	0.041564473	0.194472383
0.362	-0.794247386	0.04168403	-0.080598182
0.364	-0.794164363	0.041281443	-0.305149707
0.366	-0.79408256	0.040516891	-0.424252687
0.368	-0.794002454	0.039638828	-0.409036719
0.37	-0.793923984	0.038922737	-0.263672348
0.372	-0.793846569	0.038603476	-0.024228091
0.374	-0.793769251	0.038817845	0.250287708
0.376	-0.793690932	0.039571385	0.492476439
0.378	-0.793610643	0.040737486	0.6431041
0.38	-0.793527781	0.042088898	0.665596594
0.382	-0.793442257	0.043353811	0.554929477
0.384	-0.793354514	0.044282663	0.338752321
0.386	-0.793265415	0.044709273	0.070498461
0.388	-0.793176034	0.044591317	-0.183803812
0.39	-0.793087389	0.044020301	-0.361764478
0.392	-0.79300019	0.043198682	-0.419919763
0.394	-0.792914671	0.04238985	-0.34432994
0.396	-0.79283053	0.041853338	-0.153903777
0.398	-0.792747004	0.04178117	0.104342284
0.4	-0.792663061	0.042250977	0.366902578
0.402	-0.79257765	0.043207306	0.569408222
0.404	-0.792489962	0.04447563	0.662417056
0.406	-0.792399624	0.045805519	0.623495348
0.408	-0.792306792	0.046932299	0.462639915
0.41	-0.792212109	0.047642021	0.219730849
0.412	-0.792116547	0.047823801	-0.045337199
0.414	-0.792021167	0.047496726	-0.267403977
0.416	-0.791926857	0.046804804	-0.392042046
0.418	-0.791834114	0.045981283	-0.388877819
0.42	-0.791742927	0.045291183	-0.258975847
0.422	-0.791652776	0.044966188	-0.034491812
0.424	-0.791562763	0.045147894	0.229299658
0.426	-0.791471833	0.045853308	0.467626607
0.428	-0.791379032	0.046971009	0.622134988
0.43	-0.791283743	0.048288817	0.655188044
0.432	-0.791185833	0.049546117	0.559046822
0.434	-0.791085687	0.050497928	0.357693138
0.436	-0.79098411	0.050974978	0.10086645
0.438	-0.790882129	0.050925056	-0.148203306
0.44	-0.790780741	0.050425533	-0.328342371
0.442	-0.790680667	0.049664072	-0.395437825
0.444	-0.790582175	0.048892309	-0.333220885
0.446	-0.790485015	0.048363958	-0.157193617
0.448	-0.790388484	0.048272541	0.089248219
0.45	-0.790291596	0.048704037	0.345527088
0.452	-0.790193326	0.049616024	0.548787006
0.454	-0.790092861	0.050848375	0.6493227
0.456	-0.789989799	0.052162816	0.622748201
0.458	-0.789884245	0.053301574	0.475926567
0.46	-0.789776788	0.054050681	0.245219352
0.462	-0.78966835	0.054292406	-0.012498472
0.464	-0.789559962	0.054033943	-0.233838533
0.466	-0.78945251	0.053405399	-0.364468749
0.468	-0.789346515	0.052627611	-0.372429346
0.47	-0.78924201	0.051957763	-0.255932416
0.472	-0.789138528	0.051626191	-0.04374211
0.474	-0.789035222	0.051779894	0.211943462
0.476	-0.788931068	0.052446612	0.4483477
0.478	-0.78882512	0.053528239	0.607543082
0.48	-0.788716743	0.054825135	0.650660337
0.482	-0.788605762	0.056085318	0.567394662
0.484	-0.788492512	0.057066412	0.378484599
0.486	-0.788377749	0.057595133	0.130567641
0.488	-0.788262462	0.05760971	-0.115311762
0.49	-0.788147638	0.057174861	-0.298710747
0.492	-0.788034008	0.056465697	-0.374623951
0.494	-0.787921876	0.055724557	-0.324506085
0.496	-0.787811042	0.0552014	-0.160782162
0.498	-0.787700852	0.055092433	0.076251178
0.5	-0.787590357	0.055492019	0.328360854
0.502	-0.787478548	0.05636967	0.533700105
0.504	-0.787364604	0.057577715	0.641996867
0.506	-0.787248093	0.058887729	0.626878608
0.508	-0.787129073	0.060046736	0.492312685
0.51	-0.787008085	0.060839357	0.271589821
0.512	-0.78688601	0.061140643	0.01911063
0.514	-0.786763859	0.060946632	-0.202998899
0.516	-0.78664252	0.060375163	-0.340150593
0.518	-0.786522541	0.059636787	-0.358686903
0.52	-0.786403998	0.058982947	-0.254118185
0.522	-0.78628647	0.058644186	-0.052188911
0.524	-0.786169152	0.058773564	0.19748007
0.526	-0.786051043	0.059409163	0.433603543
0.528	-0.7859312	0.060464871	0.598293402
0.53	-0.785808964	0.061751671	0.651268873
0.532	-0.785684123	0.063024174	0.579727894
0.534	-0.785556963	0.064040938	0.401461032
0.536	-0.785428197	0.064623764	0.160450738
0.538	-0.785298789	0.064701391	-0.08395579
0.54	-0.785169717	0.064326891	-0.271635381
0.542	-0.785041732	0.063664515	-0.356453827
0.544	-0.784915172	0.062949249	-0.317581759
0.546	-0.784789883	0.06242904	-0.16458644
0.548	-0.784665252	0.062303886	0.064944966
0.55	-0.784540361	0.062676764	0.314660443
0.552	-0.784414212	0.063528415	0.52329809
0.554	-0.784285969	0.064722182	0.639735271
0.556	-0.784155168	0.066037665	0.63553581
0.558	-0.784021824	0.067224924	0.511916329
0.56	-0.783886433	0.068065889	0.299425437
0.562	-0.783749844	0.068427906	0.050419937
0.564	-0.783613053	0.068296258	-0.173809313
0.566	-0.783476958	0.067777705	-0.318096872
0.568	-0.783342135	0.067074181	-0.346948034
0.57	-0.7832087	0.066433137	-0.253244734
0.572	-0.783076277	0.066086727	-0.059977102
0.574	-0.782944095	0.066194794	0.185420453
0.576	-0.782811171	0.066805642	0.422733541
0.578	-0.782676556	0.067844235	0.593764744
0.58	-0.782539566	0.069130683	0.65662776
0.582	-0.78239995	0.070424494	0.596028542
0.584	-0.782257949	0.071483672	0.427010366
0.586	-0.78211424	0.072124177	0.191245927
0.588	-0.781969767	0.07226511	-0.053209784
0.59	-0.781825506	0.071948554	-0.246186613
0.592	-0.78168223	0.071329193	-0.340180861
0.594	-0.781540314	0.070636273	-0.312020759
0.596	-0.781399647	0.070117264	-0.168551648
0.598	-0.781259654	0.069977054	0.055053755
0.6	-0.781119441	0.070327623	0.303943006
0.602	-0.780978012	0.071160553	0.51706377
0.604	-0.780834514	0.07234912	0.642163849
0.606	-0.780688448	0.073679457	0.648626698
0.608	-0.780539788	0.074903107	0.534990022
0.61	-0.780388987	0.075798082	0.329301434
0.612	-0.78023687	0.076223404	0.08222465
0.614	-0.780084423	0.076153738	-0.14540964
0.616	-0.779932558	0.075685614	-0.297549821
0.618	-0.779781884	0.075013705	-0.336694738
0.62	-0.779632556	0.074382992	-0.253107546
0.622	-0.77948424	0.074028572	-0.06720861
0.624	-0.779336194	0.074117887	0.175440513
0.626	-0.779187445	0.074709577	0.415330121
0.628	-0.779037035	0.075739063	0.593623189
0.63	-0.778884251	0.0770344	0.666612445
0.632	-0.7787288	0.078358521	0.616462057
0.634	-0.778570884	0.079467483	0.455594463
0.636	-0.778411145	0.080170415	0.223643579
0.638	-0.778250512	0.080376437	-0.022278503
0.64	-0.778089967	0.080117018	-0.221611456
0.642	-0.777930309	0.079538273	-0.325227389
0.644	-0.777771952	0.078865094	-0.307506476
0.646	-0.777614825	0.078345899	-0.172639889
0.648	-0.777458389	0.078191595	0.046390336
0.65	-0.777301767	0.07852373	0.295906264
0.652	-0.777143961	0.079344588	0.514717447
0.654	-0.776984097	0.080536585	0.649155462
0.656	-0.776821636	0.081891116	0.666266261
0.658	-0.776656509	0.083159787	0.561918085
0.66	-0.776489136	0.084115449	0.361830449
0.662	-0.776320314	0.084608039	0.115268017
0.664	-0.776151032	0.084601505	-0.117054736
0.666	-0.775982218	0.084182732	-0.277888991
0.668	-0.775814516	0.083540253	-0.327523638
0.67	-0.775648123	0.082917973	-0.253555533
0.672	-0.775482745	0.082555252	-0.073954591
0.674	-0.775317663	0.082628068	0.167333588
0.676	-0.775151911	0.083205724	0.411171719
0.678	-0.774984515	0.084233736	0.597755596
0.68	-0.774814727	0.085547146	0.681312848
0.682	-0.774642215	0.086910992	0.641363644
0.684	-0.774467137	0.088078009	0.487773538
0.686	-0.774290108	0.088849412	0.25835206
0.688	-0.774112045	0.089123795	0.009581407
0.69	-0.773933944	0.088922146	-0.197251762
0.692	-0.773756632	0.088382788	-0.311116935
0.694	-0.773580565	0.087727482	-0.303792455
0.696	-0.773405713	0.087206984	-0.176823085
0.698	-0.773231568	0.087039432	0.03883249
0.7	-0.773057267	0.087356683	0.290384305
0.702	-0.772881805	0.088171824	0.516167048
0.704	-0.772704279	0.089375835	0.660790181
0.706	-0.772524109	0.09076427	0.688760794
0.708	-0.772341185	0.092087427	0.593229375
0.71	-0.772155887	0.093111692	0.397703866
0.712	-0.771968998	0.093676991	0.150303286
0.714	-0.771781509	0.093736232	-0.088044702
0.716	-0.771594371	0.093367011	-0.258567982
0.718	-0.771408268	0.092752678	-0.319101293
0.72	-0.771223441	0.092137384	-0.254471928
0.722	-0.771039632	0.091766123	-0.080262207
0.724	-0.770856145	0.0918245	0.160984052
0.726	-0.770672013	0.092393019	0.410187755
0.728	-0.77048624	0.093427163	0.606238812
0.73	-0.770298043	0.094768177	0.701018221
0.732	-0.770107041	0.096181959	0.671245934
0.734	-0.769913355	0.097416521	0.524237856
0.736	-0.769717571	0.098263935	0.29614864
0.738	-0.769520603	0.098611518	0.043122042
0.74	-0.769323462	0.098469681	-0.172485466
0.742	-0.769127012	0.097969546	-0.297428044
0.744	-0.768931751	0.097330877	-0.300675964
0.746	-0.768737693	0.096808175	-0.181078173
0.748	-0.768544359	0.096628143	0.032309895
0.75	-0.768350895	0.096933902	0.287324824
0.752	-0.768156283	0.097749664	0.521486218
0.754	-0.767959585	0.098974596	0.677344304
0.756	-0.767760177	0.100407418	0.716614899
0.758	-0.767557903	0.101795744	0.629624632
0.76	-0.76735311	0.102898071	0.437736636
0.762	-0.767146566	0.10354319	0.18814881
0.764	-0.76693927	0.103672413	-0.057669114
0.766	-0.766732204	0.103354203	-0.239067485
0.768	-0.766526095	0.102767558	-0.311133001
0.77	-0.76632123	0.102158185	-0.255761513
0.772	-0.766117388	0.101778188	-0.086158056
0.774	-0.765913891	0.101824081	0.156354073
0.776	-0.765709769	0.102388354	0.412444494
0.778	-0.765503996	0.103436532	0.619333651
0.78	-0.765295747	0.104815424	0.72622608
0.782	-0.765084592	0.106290574	0.706825781
0.784	-0.76487061	0.107603775	0.565850686
0.786	-0.764654365	0.108536539	0.337932793
0.788	-0.764436768	0.108963917	0.079159567
0.79	-0.764218854	0.10888542	-0.146677917
0.792	-0.764001527	0.108425398	-0.283759013
0.794	-0.763785336	0.107802706	-0.297979234
0.796	-0.763570336	0.107277071	-0.185383504
0.798	-0.763356077	0.10708529	0.026797918
0.8	-0.763141711	0.107382935	0.286781073
0.802	-0.762926199	0.108205913	0.530912903
0.804	-0.762708562	0.109461376	0.699302333
0.806	-0.762488129	0.110950282	0.750560165
0.808	-0.762264693	0.112416129	0.672020856
0.81	-0.762038569	0.113607925	0.482922329
0.812	-0.761810513	0.114341953	0.229746025
0.814	-0.761581539	0.114547119	-0.025154491
0.816	-0.761352665	0.114282709	-0.218855072
0.818	-0.761124666	0.11372411	-0.303338439
0.82	-0.760897881	0.113119937	-0.257341374
0.822	-0.760672125	0.112731048	-0.091649253
0.824	-0.760446736	0.112766399	0.153479874
0.826	-0.760220733	0.113331514	0.418147108
0.828	-0.759993057	0.114402266	0.63749988
0.83	-0.759762831	0.115830499	0.757673974
0.832	-0.759529575	0.117380171	0.749072388
0.834	-0.759293322	0.118785205	0.613708185
0.836	-0.759054614	0.119814888	0.384790202
0.838	-0.758814368	0.120330725	0.118633644
0.84	-0.758573646	0.120320761	-0.119134478
0.842	-0.758333401	0.119902861	-0.26969681
0.844	-0.758094236	0.119296055	-0.295534604
0.846	-0.757856252	0.118766919	-0.189715769
0.848	-0.757619027	0.118564116	0.022316661
0.85	-0.757381713	0.118857159	0.288915918
0.852	-0.757143243	0.119694491	0.544866417
0.854	-0.756902593	0.120991225	0.727391912
0.856	-0.756659034	0.122549661	0.791608362
0.858	-0.756412309	0.124107623	0.721618496
0.86	-0.756162697	0.125402789	0.534506455
0.862	-0.755910947	0.126237247	0.276229442
0.864	-0.755658093	0.126526389	0.010393691
0.866	-0.755405196	0.126320073	-0.197344767
0.868	-0.755153089	0.125790747	-0.295429741
0.87	-0.754902164	0.12519139	-0.259133475
0.872	-0.754652275	0.124793496	-0.096722461
0.874	-0.754402774	0.12482032	0.152476276
0.876	-0.754152662	0.125391793	0.427657314
0.878	-0.753900839	0.126494686	0.661433418
0.88	-0.753646371	0.127985454	0.796397958
0.882	-0.753388718	0.129625162	0.799283443
0.884	-0.753127867	0.131137985	0.669225056
0.886	-0.752864339	0.132278984	0.4380773
0.888	-0.752599059	0.132894491	0.162680405
0.89	-0.752333128	0.132960235	-0.089046679
0.892	-0.752067554	0.13258774	-0.254784961
0.894	-0.751802998	0.131997334	-0.293171039
0.896	-0.751539616	0.131464279	-0.194046941
0.898	-0.751277009	0.131251214	0.018934901
0.9	-0.751014327	0.131543467	0.29401825
0.902	-0.750750468	0.132403176	0.563985202
0.904	-0.750484354	0.133753576	0.762646747
0.906	-0.750215189	0.135397417	0.841137151
0.908	-0.74994266	0.137065098	0.780001857
0.91	-0.74966701	0.138480782	0.594089646
0.912	-0.749388985	0.139430277	0.329019816
0.914	-0.749109643	0.13981399	0.050063805
0.916	-0.748830101	0.139671856	-0.17384982
0.918	-0.748551254	0.139174026	-0.287088413
0.92	-0.748273555	0.138579457	-0.261057831
0.922	-0.747996901	0.138172496	-0.101340772
0.924	-0.747720653	0.138192981	0.153550218
0.926	-0.74744379	0.138777031	0.4415294
0.928	-0.74716516	0.139923151	0.692131832
0.93	-0.746883763	0.14149208	0.843827414
0.932	-0.74659899	0.143240549	0.859201862
0.934	-0.74631078	0.144880783	0.734260221
0.936	-0.746019633	0.146151177	0.499540449
0.938	-0.745726488	0.146880812	0.212731148
0.94	-0.745432492	0.147031901	-0.055422936
0.942	-0.745138718	0.146709629	-0.238485111
0.944	-0.744845898	0.146136829	-0.290699831
0.946	-0.744554241	0.145599597	-0.198340749
0.948	-0.744263377	0.145377115	0.016779674
0.95	-0.743972445	0.145672885	0.30253475
0.952	-0.743680304	0.146564311	0.589192083
0.954	-0.743385806	0.147983125	0.806508782
0.956	-0.743088082	0.149731592	0.901023636
0.958	-0.742786753	0.151530655	0.849290596
0.96	-0.742482028	0.153088318	0.66377899
0.962	-0.742174648	0.15417149	0.389956975
0.964	-0.741865707	0.154663651	0.095238487
0.966	-0.741556386	0.154594049	-0.147520477
0.968	-0.741247655	0.154131144	-0.277937207
0.97	-0.740940035	0.153541739	-0.263025191
0.972	-0.740633468	0.153125718	-0.10543784
0.974	-0.740327322	0.153142347	0.157025967
0.976	-0.740020548	0.153746251	0.460571716
0.978	-0.739711932	0.154948862	0.731000796
0.98	-0.739400392	0.156614962	0.901934435
0.982	-0.739085245	0.158495316	0.931195468
0.984	-0.738766372	0.160287535	0.811306443
0.986	-0.738444254	0.161710309	0.571492331
0.988	-0.738119851	0.162572797	0.270655308
0.99	-0.737794364	0.162822065	-0.016990973
0.992	-0.737468946	0.162556778	-0.220125267
0.994	-0.737144408	0.162003635	-0.287897029
0.996	-0.736821022	0.161462149	-0.20254812
0.998	-0.736498446	0.161231237	0.016053535
1	-0.736175805	0.161535592	0.315123735
1.002	-0.735851905	0.162469981	0.621800616
1.004	-0.735525517	0.163975267	0.860990741
1.006	-0.735195685	0.165852221	0.973853169
1.008	-0.734861957	0.167809894	0.932373302
1.01	-0.7345245	0.169536845	0.746418354
1.012	-0.734184058	0.17077775	0.461499232
1.014	-0.733841769	0.171396605	0.147742854
1.016	-0.73349889	0.17141084	-0.117254454
1.018	-0.733156479	0.170987834	-0.267501571
1.02	-0.732815139	0.170404464	-0.264928006
1.022	-0.732474858	0.169979479	-0.108907997
1.024	-0.732135013	0.1699952	0.163387702
1.026	-0.731794514	0.170627781	0.485947362
1.028	-0.731452072	0.171903247	0.780025128
1.03	-0.731106509	0.173690287	0.973470749
1.032	-0.730757052	0.175731756	1.018539159
1.034	-0.730403522	0.177707355	0.90378555
1.036	-0.730046376	0.179312207	0.657084209
1.038	-0.729686602	0.180332072	0.338978905
1.04	-0.729325472	0.180696641	0.027949155
1.042	-0.72896423	0.180497681	-0.198823783
1.044	-0.728603784	0.179967339	-0.284479134
1.046	-0.728244475	0.179421748	-0.206600715
1.048	-0.727885993	0.179183615	0.01706363
1.05	-0.727527442	0.179502751	0.33274394
1.052	-0.727167561	0.180494095	0.663687844
1.054	-0.726805025	0.182108618	0.928937629
1.056	-0.726438773	0.184144454	1.063252957
1.058	-0.726068268	0.186295749	1.033278567
1.06	-0.72569363	0.18822743	0.845952348
1.062	-0.725315608	0.189657616	0.547036626
1.064	-0.724935398	0.19042741	0.210075486
1.066	-0.724554347	0.190540817	-0.081559185
1.068	-0.724173623	0.190164759	-0.255151987
1.07	-0.72379392	0.18958894	-0.266627866
1.072	-0.723415283	0.189155217	-0.111589988
1.074	-0.723037092	0.189173677	0.173350381
1.076	-0.722658208	0.189846017	0.519339845
1.078	-0.722277247	0.191215166	0.842048172
1.08	-0.721892917	0.193153701	1.062352886
1.082	-0.721504338	0.195394188	1.125871971
1.084	-0.721111256	0.197594207	1.016525111
1.086	-0.720714107	0.199420288	0.760744081
1.088	-0.720313916	0.200630176	0.421234645
1.09	-0.719912039	0.201133158	0.081759095
1.092	-0.719509836	0.201013432	-0.173369868
1.094	-0.719108326	0.200510518	-0.280066226
1.096	-0.718707936	0.199961264	-0.210401162
1.098	-0.718308388	0.199717464	0.020270476
1.1	-0.717908758	0.200059251	0.356802739
1.102	-0.717507702	0.201125553	0.717581214
1.104	-0.717103775	0.202878893	1.014459665
1.106	-0.716695791	0.205113428	1.174443218
1.108	-0.716283108	0.207504538	1.157787018
1.11	-0.715865795	0.209688053	0.968025671
1.112	-0.715444609	0.21134977	0.65140575
1.114	-0.715020818	0.212303296	0.28578693
1.116	-0.714595883	0.21253692	-0.038327433
1.118	-0.714171102	0.212217772	-0.24001141
1.12	-0.713747281	0.211651904	-0.267936334
1.122	-0.713324532	0.211209854	-0.113239734
1.124	-0.712902235	0.211235753	0.187979951
1.126	-0.712479187	0.211962289	0.563233305
1.128	-0.712053886	0.213452513	0.921243546
1.13	-0.7116249	0.215583049	1.174311876
1.132	-0.711191216	0.218073133	1.259967637
1.134	-0.710752493	0.220552683	1.15656179
1.136	-0.710309143	0.222652907	0.888914737
1.138	-0.709862238	0.224097278	0.522551044
1.14	-0.709413243	0.224770462	0.147855103
1.142	-0.708963656	0.22474802	-0.1420242
1.144	-0.708514637	0.22427928	-0.274121747
1.146	-0.708066715	0.223727214	-0.213807351
1.148	-0.707619648	0.223479824	0.026372023
1.15	-0.707172476	0.223854654	0.389411978
1.152	-0.706723745	0.225019919	0.787553589
1.154	-0.706271865	0.226951824	1.123679178
1.156	-0.70581549	0.229438897	1.31518831
1.158	-0.705353854	0.232132643	1.314488039
1.16	-0.70488696	0.234632406	1.121018435
1.162	-0.704415582	0.236583793	0.781779309
1.164	-0.703941077	0.237766508	0.380133451
1.166	-0.703465052	0.238149837	0.01554949
1.168	-0.702988964	0.237901844	-0.22079699
1.17	-0.70251376	0.23734961	-0.268583364
1.172	-0.702039629	0.236899915	-0.113483016
1.174	-0.701565953	0.236939575	0.208905393
1.176	-0.701091441	0.23773985	0.621407529
1.178	-0.700614444	0.239388527	1.023949195
1.18	-0.70013335	0.241766668	1.318043175
1.182	-0.699646985	0.244576157	1.431100027
1.184	-0.699154895	0.247411687	1.334566585
1.186	-0.698657467	0.249859841	1.05136461
1.188	-0.698155833	0.25160106	0.650699617
1.19	-0.697651597	0.252489375	0.231406425
1.192	-0.697146435	0.252590043	-0.102165373
1.194	-0.696641681	0.2521654	-0.265847127
1.196	-0.696137992	0.251611973	-0.216605626
1.198	-0.695635168	0.251363883	0.036455269
1.2	-0.695132199	0.251786078	0.433851787
1.202	-0.694627494	0.253083627	0.879922404
1.204	-0.694119269	0.255249607	1.266089674
1.206	-0.69360598	0.258064803	1.497530523
1.208	-0.693086701	0.261149797	1.516709472
1.21	-0.692561356	0.264057096	1.317940094
1.212	-0.692030738	0.266380957	0.949295979
1.214	-0.691496323	0.267857988	0.501276265
1.216	-0.690959904	0.26843361	0.084891286
1.218	-0.690423144	0.26827765	-0.195530828
1.22	-0.689887167	0.267744694	-0.26816123
1.222	-0.689352262	0.26728845	-0.111728679
1.224	-0.688817804	0.267350765	0.238714194
1.226	-0.688282392	0.268252441	0.699864415
1.228	-0.68774418	0.270112799	1.160232284
1.23	-0.687201327	0.272818144	1.507369215
1.232	-0.686652444	0.276047426	1.655616962
1.234	-0.686096939	0.279349357	1.567537532
1.236	-0.685535164	0.282252493	1.263669832
1.238	-0.684968335	0.284381485	0.818081649
1.24	-0.684398233	0.285550839	0.340662268
1.242	-0.683826768	0.285812837	-0.049618275
1.244	-0.683255502	0.285447264	-0.253983354
1.246	-0.682685251	0.284894856	-0.218461679
1.248	-0.682115875	0.284650273	0.052287587
1.25	-0.681546289	0.285140552	0.495467898
1.252	-0.680974722	0.286618899	1.004995194
1.254	-0.680399134	0.289100203	1.457201922
1.256	-0.679817718	0.292354658	1.741175321
1.258	-0.679229337	0.295961747	1.786295964
1.26	-0.678633811	0.299411947	1.580147991
1.262	-0.678031964	0.302231608	1.172268953
1.264	-0.677425428	0.304100439	0.662647974
1.266	-0.676816242	0.304932516	0.177631063
1.268	-0.676206345	0.304900373	-0.160969185
1.27	-0.675597092	0.304395536	-0.266016505
1.272	-0.674988903	0.3039345	-0.106997356
1.274	-0.674381142	0.304032674	0.281746051
1.276	-0.673772254	0.305077047	0.808696481
1.278	-0.673160131	0.307228997	1.347056806
1.28	-0.67254262	0.310381614	1.765631704
1.282	-0.671918046	0.314182772	1.96118526
1.284	-0.671285628	0.318119073	1.884305151
1.286	-0.670645673	0.321640724	1.552305464
1.288	-0.669999508	0.324297009	1.04581611
1.29	-0.66934916	0.32584906	0.48968947
1.292	-0.668696853	0.326331759	0.022733445
1.294	-0.668044455	0.326048816	-0.236403389
1.296	-0.667393003	0.325501351	-0.218822451
1.298	-0.666742427	0.325266732	0.076925173
1.3	-0.666091542	0.325856922	0.583560893
1.302	-0.665438323	0.327591056	1.180761587
1.304	-0.664780382	0.330513914	1.724163448
1.306	-0.664115543	0.334381072	2.080708841
1.308	-0.663442382	0.338715329	2.161695915
1.31	-0.662760574	0.342921477	1.945336986
1.312	-0.662070985	0.346431878	1.483105853
1.314	-0.661375463	0.348847325	0.888074479
1.316	-0.660676389	0.35003832	0.307859629
1.318	-0.659976083	0.350181153	-0.111362983
1.32	-0.659276223	0.349718914	-0.261020182
1.322	-0.658577407	0.349255969	-0.097549421
1.324	-0.657878981	0.349410958	0.345847159
1.326	-0.657179172	0.350664048	0.966242023
1.328	-0.656475498	0.353236077	1.615361975
1.33	-0.655765362	0.357029967	2.135552129
1.332	-0.655046684	0.361649846	2.398619402
1.334	-0.654318412	0.366494365	2.33800482
1.336	-0.653580788	0.37090232	1.966231496
1.338	-0.652835298	0.374315427	1.37308345
1.34	-0.652084317	0.376418259	0.704655692
1.342	-0.651330517	0.377220419	0.128141419
1.344	-0.650576204	0.377059651	-0.209177014
1.346	-0.649822728	0.376523844	-0.216696687
1.348	-0.649070118	0.376309831	0.116133431
1.35	-0.648317045	0.377052844	0.715836833
1.352	-0.647561108	0.379168289	1.441642751
1.354	-0.646799404	0.382745181	2.11914891
1.356	-0.646029223	0.387518474	2.582888673
1.358	-0.645248712	0.392928531	2.717439232
1.36	-0.64445733	0.398254558	2.486886104
1.362	-0.643656001	0.402790325	1.945154366
1.364	-0.642846891	0.406019492	1.224308267
1.366	-0.642032884	0.407747161	0.503309606
1.368	-0.641216864	0.408154305	-0.035403284
1.37	-0.640400985	0.40776019	-0.251010386
1.372	-0.63958611	0.407300331	-0.079964106
1.374	-0.638771556	0.407548587	0.446789432
1.376	-0.637955214	0.409126312	1.209632375
1.378	-0.637134033	0.412345535	2.02814818
1.38	-0.63630474	0.41712563	2.70458784
1.382	-0.635464629	0.423005556	3.072493392
1.384	-0.634612227	0.429250557	3.038561895
1.386	-0.633747672	0.435028838	2.607263648
1.388	-0.632872687	0.43961594	1.881775351
1.39	-0.631990175	0.442576816	1.040507004
1.392	-0.631103502	0.443880079	0.294514654
1.394	-0.63021565	0.443914717	-0.164076801
1.396	-0.629328454	0.443403029	-0.210081327
1.398	-0.628442099	0.443229091	0.182257215
1.4	-0.627555015	0.444223323	0.930664608
1.402	-0.626664208	0.446955534	1.862783259
1.404	-0.62576595	0.451587835	2.756825434
1.406	-0.624856664	0.457825214	3.395396891
1.408	-0.623933797	0.464978257	3.619485099
1.41	-0.622996453	0.472125111	3.369266014
1.412	-0.622045631	0.478334944	2.701327819
1.414	-0.621084003	0.482899061	1.777489035
1.416	-0.620115266	0.485512626	0.827288668
1.418	-0.61914322	0.486360797	0.0927786
1.42	-0.618170802	0.486085552	-0.231169182
1.422	-0.617199309	0.485638416	-0.046392098
1.424	-0.616228002	0.486052621	0.62170404
1.426	-0.615254208	0.488189048	1.627184468
1.428	-0.614273905	0.492518158	2.736555134
1.43	-0.613282656	0.498992892	3.68430476
1.432	-0.61227667	0.507046476	4.237892721
1.434	-0.611253732	0.51571911	4.256370577
1.436	-0.610213769	0.52388574	3.727965069
1.438	-0.609158894	0.530531383	2.77673782
1.44	-0.608092912	0.535007153	1.635792744
1.442	-0.607020387	0.53720302	0.592687172
1.444	-0.605945491	0.537592052	-0.08027318
1.446	-0.604870916	0.537131319	-0.194072525
1.448	-0.603797117	0.537039633	0.307515239
1.45	-0.602722088	0.538503365	1.329773538
1.452	-0.601641741	0.542380952	2.64570516
1.454	-0.60055081	0.548979248	3.948066784
1.456	-0.599444087	0.557959453	4.922993085
1.458	-0.598317672	0.568400235	5.327723521
1.46	-0.597169947	0.579007683	5.053360424
1.462	-0.596002007	0.588425137	4.156641976
1.464	-0.594817442	0.595569626	2.851808374
1.466	-0.593621469	0.599912537	1.463166292
1.468	-0.592419643	0.601632985	0.348660846
1.47	-0.591216423	0.601601213	-0.187726704
1.472	-0.590013953	0.601189756	0.026461261
1.474	-0.588811378	0.601952547	0.984170498
1.476	-0.587604866	0.605246281	2.493405005
1.478	-0.586388381	0.61188548	4.217370445
1.48	-0.585155026	0.621918039	5.752116135
1.482	-0.583898662	0.634581817	6.724061097
1.484	-0.582615402	0.648460672	6.88418824
1.486	-0.581304606	0.661809997	6.175547085
1.488	-0.579969107	0.672978693	4.756269971
1.49	-0.578614584	0.680827595	2.970452783
1.492	-0.577248178	0.685040725	1.271696867
1.494	-0.575876686	0.68624735	0.115923076
1.496	-0.57450473	0.68591556	-0.15164466
1.498	-0.57313338	0.686032289	0.612166847
1.5	-0.571759582	0.688637987	2.302307644
1.502	-0.570376575	0.695323215	4.578155953
1.504	-0.568975255	0.706809356	6.934974541
1.506	-0.567546195	0.72272148	8.819828545
1.508	-0.566081856	0.741620237	9.766051519
1.51	-0.564578452	0.761300011	9.514446502
1.512	-0.563036991	0.779295986	8.090872235
1.514	-0.561463166	0.79348843	5.81870836
1.516	-0.559866067	0.802662107	3.259180133
1.518	-0.558255931	0.806880833	1.089493668
1.52	-0.556641437	0.807573121	-0.055712949
1.522	-0.555027165	0.807287957	0.256283795
1.524	-0.553411869	0.809156678	2.134515315
1.526	-0.551788034	0.816170139	5.312044732
1.528	-0.550142951	0.830432568	9.180789533
1.53	-0.548461146	0.852571006	12.91170542
1.532	-0.546727693	0.881455892	15.63846032
1.534	-0.544931686	0.914327019	16.66639326
1.536	-0.543069014	0.947331505	15.65997504
1.538	-0.541143702	0.976385035	12.76355413
1.54	-0.539167336	0.998185692	8.622087458
1.542	-0.537156481	1.011160457	4.288706933
1.544	-0.535128472	1.016121138	1.030296904
1.546	-0.533096341	1.016452448	0.065577166
1.548	-0.531063948	1.017743185	2.287310989
1.55	-0.529022406	1.026884935	8.027135474
1.552	-0.526948756	1.050778498	16.91616181
1.554	-0.52480744	1.094881399	27.87751418
1.556	-0.522554615	1.161879537	39.26150256
1.558	-0.520144744	1.250759689	49.10522802
1.56	-0.517538451	1.356495948	55.47207017
1.562	-0.514710271	1.470453201	56.80831782
1.564	-0.511654857	1.581475187	52.24822081
1.566	-0.50839045	1.677490477	41.80654148
1.568	-0.504958817	1.747363972	26.41799834
1.57	-0.501421512	1.7826664	7.811916875
1.572	-0.49785296	1.779041716	-11.75781867
1.574	-0.494331438	1.736921911	-29.8792024
1.576	-0.490929434	1.661457372	-44.37771236
1.578	-0.48770494	1.561675501	-53.66812656
1.58	-0.484695119	1.449022392	-56.99820278
1.582	-0.481913291	1.335554049	-54.5410702
1.584	-0.479349627	1.232103246	-47.32263058
1.586	-0.476975253	1.146744564	-37.00198153
1.588	-0.474748887	1.083815162	-25.55046559
1.59	-0.472624724	1.043636411	-14.89295314
1.592	-0.470560132	1.022944997	-6.579970079
1.594	-0.46852186	1.015908969	-1.550594342
1.596	-0.46648979	1.015500768	-0.025799856
1.598	-0.464457824	1.014944918	-1.54457324
1.6	-0.462432035	1.008961592	-5.126456145
1.602	-0.460426753	0.994585648	-9.520061829
1.604	-0.458459551	0.971439479	-13.48232719
1.606	-0.456546278	0.941455327	-16.0304406
1.608	-0.454697127	0.908153642	-16.61758966
1.61	-0.452914447	0.875666179	-15.20244056
1.612	-0.451192576	0.847730493	-12.20622305
1.614	-0.44951953	0.826870822	-8.375167705
1.616	-0.447879984	0.813924423	-4.584791734
1.618	-0.446258778	0.807986535	-1.632436406
1.62	-0.444644102	0.806751494	-0.063866024
1.622	-0.443029681	0.80714298	-0.069324916
1.624	-0.441415537	0.806070737	-1.466983994
1.626	-0.439807261	0.801134631	-3.771362708
1.628	-0.438214071	0.791120897	-6.325685422
1.63	-0.436646183	0.776192392	-8.46422583
1.632	-0.435112153	0.757749871	-9.66605899
1.634	-0.433616786	0.738017265	-9.665875363
1.636	-0.432160084	0.71946335	-8.49921254
1.638	-0.430737377	0.70420287	-6.475626051
1.64	-0.429340574	0.693516505	-4.090089544
1.642	-0.427960131	0.687593918	-1.896469994
1.644	-0.426587273	0.685546931	-0.374350187
1.646	-0.425215914	0.685674921	0.179625368
1.648	-0.423843835	0.685907043	-0.288054453
1.65	-0.422472909	0.684308696	-1.587571643
1.652	-0.421108333	0.679530326	-3.342654164
1.654	-0.419757128	0.67109611	-5.088473698
1.656	-0.418426276	0.659472396	-6.385714518
1.658	-0.417120968	0.645910147	-6.923322906
1.66	-0.415843353	0.632108967	-6.586320441
1.662	-0.414592083	0.619790022	-5.474278157
1.664	-0.41336271	0.61028284	-3.868238114
1.666	-0.41214881	0.604223154	-2.156071996
1.668	-0.410943534	0.601428692	-0.735632653
1.67	-0.409741201	0.600974992	0.080495938
1.672	-0.408538546	0.60144514	0.136165312
1.674	-0.407335346	0.601287132	-0.537176721
1.676	-0.406134295	0.599189659	-1.735186048
1.678	-0.404940185	0.594386099	-3.135961992
1.68	-0.403758619	0.58681698	-4.381367338
1.682	-0.402594578	0.577117331	-5.1640362
1.684	-0.401451193	0.566438294	-5.299147702
1.686	-0.400329005	0.556151464	-4.764394486
1.688	-0.399225874	0.547510716	-3.699709438
1.69	-0.398137542	0.541353879	-2.368179046
1.692	-0.397058683	0.537914303	-1.088772087
1.694	-0.395984179	0.536783818	-0.157885645
1.696	-0.394910307	0.537031045	0.221167422
1.698	-0.39383555	0.53744169	-0.015893592
1.7	-0.392760856	0.536819365	-0.783170164
1.702	-0.391689295	0.534272819	-1.869840198
1.704	-0.390625214	0.529421034	-2.994660913
1.706	-0.389573111	0.522469363	-3.875774854
1.708	-0.388536511	0.514142213	-4.298617911
1.71	-0.387517106	0.505492655	-4.165679397
1.712	-0.386514363	0.497638277	-3.516677837
1.714	-0.385525687	0.491488951	-2.515133876
1.716	-0.384547072	0.487532289	-1.405497997
1.718	-0.383574079	0.485726871	-0.451948075
1.72	-0.382602893	0.485526073	0.125923296
1.722	-0.381631204	0.486023239	0.204967646
1.724	-0.380658695	0.486180026	-0.214276984
1.726	-0.379687043	0.485080651	-1.010887643
1.728	-0.378719434	0.482150044	-1.975828638
1.73	-0.377759729	0.477284168	-2.864686261
1.732	-0.376811483	0.470863207	-3.457641326
1.734	-0.375877067	0.463647343	-3.612034917
1.736	-0.374957099	0.456583151	-3.295021777
1.738	-0.374050312	0.450569523	-2.588904589
1.74	-0.37315388	0.446240686	-1.668505054
1.742	-0.372264122	0.443818354	-0.756688085
1.744	-0.37137739	0.443067184	-0.069286413
1.746	-0.370490936	0.443361953	0.237024328
1.748	-0.369603534	0.443847666	0.101366678
1.75	-0.368715727	0.443651805	-0.428697112
1.752	-0.367829634	0.442096151	-1.211054252
1.754	-0.366948385	0.438856942	-2.045526712
1.756	-0.366075319	0.434035655	-2.723640876
1.758	-0.365213147	0.428125192	-3.079355421
1.76	-0.364363292	0.421881848	-3.028447876
1.762	-0.363525551	0.416136048	-2.587258371
1.764	-0.36269816	0.411588984	-1.86667395
1.766	-0.361878235	0.408644739	-1.043311793
1.768	-0.361062483	0.407317884	-0.315339289
1.77	-0.360247992	0.407237462	0.146059233
1.772	-0.359432918	0.407744488	0.237721191
1.774	-0.358616892	0.408057502	-0.05175293
1.776	-0.357801074	0.407464687	-0.640979918
1.778	-0.356987819	0.40549543	-1.377311751
1.78	-0.356180074	0.402030071	-2.075248805
1.782	-0.35538063	0.39732235	-2.562115991
1.784	-0.354591434	0.391930715	-2.719786286
1.786	-0.353813117	0.386576844	-2.512399132
1.788	-0.35304485	0.381967041	-1.99359914
1.79	-0.352284557	0.378620573	-1.291903703
1.792	-0.351529432	0.376746508	-0.578138505
1.794	-0.350776619	0.376198137	-0.023161707
1.796	-0.350023899	0.376514706	0.243688504
1.798	-0.349270205	0.377038803	0.165343313
1.8	-0.348515849	0.377079588	-0.230335998
1.802	-0.347762414	0.376081409	-0.83875721
1.804	-0.347012334	0.373756715	-1.505316012
1.806	-0.346268276	0.37015155	-2.063835599
1.808	-0.345532473	0.365628801	-2.377192853
1.81	-0.344806178	0.360774611	-2.370220661
1.812	-0.344089365	0.356251966	-2.047012004
1.814	-0.34338074	0.352637909	-1.488667065
1.816	-0.342678069	0.350284241	-0.832339766
1.818	-0.341978727	0.349235249	-0.236971707
1.82	-0.341280334	0.349221574	0.155746249
1.822	-0.340581318	0.349730552	0.255615766
1.824	-0.339881279	0.350134742	0.045119309
1.826	-0.339181059	0.349846467	-0.417403063
1.828	-0.338482509	0.348460361	-1.013091997
1.83	-0.337788012	0.345849399	-1.592415234
1.832	-0.337099884	0.342191707	-2.012045192
1.834	-0.336419805	0.337922644	-2.169689529
1.836	-0.335748404	0.333624892	-2.028425937
1.838	-0.335085117	0.329884234	-1.624767434
1.84	-0.334428329	0.327146613	-1.058725637
1.842	-0.333775776	0.325611296	-0.468545008
1.844	-0.333125097	0.325185647	0.003525416
1.846	-0.332474404	0.32551168	0.245963061
1.848	-0.331822727	0.326056936	0.204739895
1.85	-0.331170231	0.326246659	-0.104283935
1.852	-0.330518152	0.325604495	-0.600165726
1.854	-0.329868474	0.323867324	-1.157483879
1.856	-0.329223426	0.321046567	-1.637509822
1.858	-0.328584928	0.317421736	-1.922213678
1.86	-0.327954119	0.313468696	-1.942780292
1.862	-0.32733108	0.309740962	-1.695757696
1.864	-0.326714825	0.306733585	-1.243061607
1.866	-0.326103542	0.30476304	-0.696041065
1.868	-0.325495044	0.303892198	-0.187691132
1.87	-0.324887296	0.303918103	0.160064693
1.872	-0.324278908	0.304424765	0.265984766
1.874	-0.323669456	0.304887272	0.108831679
1.876	-0.323059568	0.304801211	-0.26817811
1.878	-0.322450753	0.303805503	-0.768701149
1.88	-0.321845014	0.301768782	-1.267417463
1.882	-0.321244343	0.29881868	-1.640961134
1.884	-0.320650237	0.295307546	-1.798006675
1.886	-0.320063322	0.291723733	-1.701182997
1.888	-0.319483213	0.28857072	-1.375565606
1.89	-0.318908605	0.28624395	-0.901831756
1.892	-0.318337605	0.284935469	-0.395925583
1.894	-0.317768189	0.284589304	0.01965103
1.896	-0.317198694	0.284917912	0.245822061
1.898	-0.316628216	0.285474976	0.230865159
1.9	-0.316056814	0.285766152	-0.017487041
1.902	-0.315485482	0.285370323	-0.434593419
1.904	-0.314915889	0.284041619	-0.915315311
1.906	-0.314349957	0.281767535	-1.340134634
1.908	-0.313789385	0.278769417	-1.604498857
1.91	-0.313235232	0.275445833	-1.644195402
1.912	-0.312687655	0.272273271	-1.450604369
1.914	-0.31214588	0.269688853	-1.072214194
1.916	-0.311608395	0.267983913	-0.602175624
1.918	-0.311073318	0.267234306	-0.155079242
1.92	-0.310538862	0.267284073	0.161261369
1.922	-0.31000376	0.267785922	0.272079651
1.924	-0.30946757	0.268288024	0.153584955
1.926	-0.308930766	0.268345478	-0.161742474
1.928	-0.308394609	0.267628942	-0.593655271
1.93	-0.307860826	0.266003946	-1.034225805
1.932	-0.30733118	0.263561792	-1.374494657
1.934	-0.306807033	0.260594971	-1.53110714
1.936	-0.306289009	0.25752367	-1.466432177
1.938	-0.305776852	0.254791776	-1.197313249
1.94	-0.305269483	0.252758115	-0.790424437
1.942	-0.304765277	0.251609515	-0.345495366
1.944	-0.304262452	0.251316752	0.029380584
1.946	-0.30375951	0.251643716	0.244247176
1.948	-0.303255591	0.25220707	0.249103742
1.95	-0.302750675	0.25257133	0.045754454
1.952	-0.302245576	0.252355811	-0.31311367
1.954	-0.30174173	0.251327183	-0.737280294
1.956	-0.301240833	0.249455159	-1.121392409
1.958	-0.300744422	0.246918025	-1.370859375
1.96	-0.300253494	0.244057135	-1.424882574
1.962	-0.299768265	0.241291939	-1.271017452
1.964	-0.299288121	0.239016681	-0.947784995
1.966	-0.298811768	0.237504178	-0.534800809
1.968	-0.298337554	0.236840142	-0.132944774
1.97	-0.297863871	0.23690383	0.160494213
1.972	-0.297389547	0.237399355	0.275579133
1.974	-0.29691412	0.23792955	0.186592715
1.976	-0.296437947	0.238093977	-0.082051725
1.978	-0.295962103	0.237586889	-0.462207699
1.98	-0.295488107	0.236271205	-0.859032623
1.982	-0.295017547	0.234210613	-1.174409524
1.984	-0.294551685	0.231652292	-1.33097351
1.986	-0.294091147	0.228964897	-1.290863579
1.988	-0.293635772	0.226547344	-1.064658507
1.99	-0.293184656	0.224730939	-0.708392604
1.992	-0.292736373	0.223698852	-0.309478441
1.994	-0.292289328	0.223442473	0.03493108
1.996	-0.291842144	0.223765043	0.241789005
1.998	-0.291393992	0.224331288	0.262359709
2	-0.290944791	0.224750538	0.093870997
2.002	-0.290495215	0.224672757	-0.220169114
2.004	-0.290046519	0.223873865	-0.600979352
2.006	-0.289600227	0.222309586	-0.954055405
2.008	-0.289157751	0.220124876	-1.192415356
2.01	-0.288720045	0.217616985	-1.257826128
2.012	-0.288287371	0.215161524	-1.134834292
2.014	-0.287859235	0.213119926	-0.854223873
2.016	-0.287434517	0.211751074	-0.48513521
2.018	-0.287011739	0.211148685	-0.117857967
2.02	-0.286589432	0.211219582	0.158422694
2.022	-0.286166492	0.211707869	0.277445123
2.024	-0.285742442	0.21225875	0.211920549
2.026	-0.285317545	0.212506089	-0.020071573
2.028	-0.284892727	0.212162105	-0.359836744
2.03	-0.284469349	0.211087252	-0.722723625
2.032	-0.284048862	0.209323305	-1.019029579
2.034	-0.283632451	0.207081834	-1.175993694
2.036	-0.283220744	0.204691196	-1.155488024
2.038	-0.282813659	0.202515308	-0.963108281
2.04	-0.282410426	0.200864291	-0.646499591
2.042	-0.28200978	0.199918893	-0.283401896
2.044	-0.281610266	0.199687115	0.037588463
2.046	-0.281210603	0.200003418	0.238782774
2.048	-0.280809985	0.200570424	0.272345964
2.05	-0.280408277	0.201032611	0.1318068
2.052	-0.280006041	0.201063751	-0.146634722
2.054	-0.279604393	0.200446587	-0.49325455
2.056	-0.279204717	0.19912531	-0.822097903
2.058	-0.27880833	0.197218143	-1.052132087
2.06	-0.278416151	0.194987252	-1.127055825
2.062	-0.278028481	0.192773586	-1.028924888
2.064	-0.277644926	0.190912864	-0.782298765
2.066	-0.277264501	0.189653372	-0.447954316
2.068	-0.276885867	0.189095699	-0.107772077
2.07	-0.276507664	0.18916903	0.155448747
2.072	-0.27612884	0.18964955	0.278273035
2.074	-0.275748902	0.190216219	0.232044055
2.076	-0.275368037	0.190529992	0.029685902
2.078	-0.274987052	0.190316975	-0.277717993
2.08	-0.274607179	0.189435103	-0.613669615
2.082	-0.27422976	0.187908128	-0.895146895
2.084	-0.273855921	0.185918789	-1.052977326
2.086	-0.273486295	0.183763077	-1.048697188
2.088	-0.273120863	0.181777048	-0.883789317
2.09	-0.272758967	0.180254243	-0.599082891
2.092	-0.272399467	0.179374021	-0.264520499
2.094	-0.272041025	0.179158278	0.038144982
2.096	-0.27168243	0.17946699	0.235445115
2.098	-0.271322894	0.180033447	0.280145065
2.1	-0.270962237	0.180530316	0.162663958
2.102	-0.270600929	0.180650179	-0.086792909
2.104	-0.270239969	0.18018073	-0.405859245
2.106	-0.269880632	0.17905625	-0.715467568
2.108	-0.269524156	0.177372882	-0.9393132
2.11	-0.269171439	0.175364161	-1.022532939
2.112	-0.268822811	0.173343025	-0.945027886
2.114	-0.268477963	0.171624691	-0.726196839
2.116	-0.26813602	0.170449394	-0.419967967
2.118	-0.267795757	0.169923914	-0.10139861
2.12	-0.2674559	0.169996125	0.151828845
2.122	-0.267115435	0.170468609	0.278454915
2.124	-0.266773857	0.171047802	0.248565993
2.126	-0.266431284	0.171416432	0.070758681
2.128	-0.266088428	0.171311396	-0.210168619
2.13	-0.265746413	0.170587941	-0.524381716
2.132	-0.265406495	0.169254526	-0.794252718
2.134	-0.265069754	0.16746995	-0.953422772
2.136	-0.264736828	0.165503659	-0.963005989
2.138	-0.264407753	0.163669137	-0.820979326
2.14	-0.264081962	0.162246845	-0.562492481
2.142	-0.263758421	0.161415639	-0.251067627
2.144	-0.263435884	0.16120943	0.037109315
2.146	-0.263113199	0.161509583	0.231922716
2.148	-0.262789586	0.162074739	0.286481508
2.15	-0.262464827	0.162600566	0.188498312
2.152	-0.262139314	0.162794658	-0.036866633
2.154	-0.261813949	0.162448146	-0.333352245
2.156	-0.261489917	0.161486492	-0.627534744
2.158	-0.261168395	0.159987114	-0.846905496
2.16	-0.260850261	0.15815969	-0.937639085
2.162	-0.260535877	0.156294128	-0.877699026
2.164	-0.260225004	0.154689115	-0.682091358
2.166	-0.25991686	0.153578852	-0.399015183
2.168	-0.259610312	0.153075927	-0.097895541
2.17	-0.259304155	0.15314426	0.147731436
2.172	-0.258997407	0.15360862	0.278263284
2.174	-0.258689546	0.154198201	0.262579373
2.176	-0.258380635	0.154613441	0.105542723
2.178	-0.258071302	0.154599585	-0.153351659
2.18	-0.257762582	0.154008943	-0.449811418
2.182	-0.257455661	0.15283663	-0.710616745
2.184	-0.257151583	0.151221133	-0.871609501
2.186	-0.256850992	0.149409734	-0.893383218
2.188	-0.256553973	0.147697407	-0.77083819
2.19	-0.256260039	0.14635428	-0.534285865
2.192	-0.255968241	0.145559505	-0.241867744
2.194	-0.255677411	0.145357698	0.034816305
2.196	-0.255386441	0.14564856	0.228319043
2.198	-0.255094558	0.146212064	0.291865796
2.2	-0.254801508	0.146762893	0.210738275
2.202	-0.254507615	0.14702067	0.005752816
2.204	-0.254213699	0.146778687	-0.271987453
2.206	-0.253920871	0.145954293	-0.553744747
2.208	-0.253630257	0.144608667	-0.770071737
2.21	-0.253342724	0.142931233	-0.867843393
2.212	-0.253058663	0.141192705	-0.823219728
2.214	-0.252777894	0.139678368	-0.647377476
2.216	-0.252499715	0.138618057	-0.383633714
2.218	-0.25222307	0.138129993	-0.096699934
2.22	-0.251946812	0.138192217	0.143268629
2.222	-0.251669981	0.138648496	0.277897859
2.224	-0.251392039	0.139247147	0.274865847
2.226	-0.251112997	0.139703112	0.135732274
2.228	-0.250833412	0.139767998	-0.104569535
2.23	-0.250554245	0.139290856	-0.386422489
2.232	-0.250276624	0.138254851	-0.640236782
2.234	-0.250001564	0.136780895	-0.803553072
2.236	-0.249729718	0.135097495	-0.836335393
2.238	-0.249461218	0.133484314	-0.73071043
2.24	-0.24919564	0.132203385	-0.512784771
2.242	-0.248932114	0.131434899	-0.236122535
2.244	-0.248669532	0.131233281	0.031487976
2.246	-0.248406824	0.131514276	0.224710165
2.248	-0.248143217	0.132076081	0.296676371
2.25	-0.247878424	0.132649252	0.230420821
2.252	-0.247612708	0.132963021	0.042940198
2.254	-0.247346821	0.132811722	-0.219089117
2.256	-0.247081811	0.132105021	-0.490858911
2.258	-0.246818764	0.130889695	-0.705385991
2.26	-0.246558538	0.129337704	-0.80995015
2.262	-0.246301552	0.127703596	-0.778980302
2.264	-0.246047682	0.126261786	-0.620239925
2.266	-0.245796294	0.125239168	-0.372816323
2.268	-0.245546396	0.124759599	-0.097432983
2.27	-0.245296888	0.124813826	0.138514697
2.272	-0.245046826	0.125262171	0.277513541
2.274	-0.244795654	0.125869196	0.286011408
2.276	-0.244543338	0.12636176	0.162575161
2.278	-0.244290371	0.126496145	-0.061855081
2.28	-0.244037653	0.126117759	-0.331653827
2.282	-0.24378626	0.125198801	-0.580230659
2.284	-0.243537189	0.123844701	-0.746399826
2.286	-0.243291103	0.122267861	-0.789375857
2.288	-0.243048175	0.12073522	-0.698720877
2.29	-0.242808041	0.119502599	-0.496818211
2.292	-0.242569895	0.118751951	-0.233287009
2.294	-0.242332682	0.118546925	0.02726905
2.296	-0.24209536	0.118817572	0.221154797
2.298	-0.241857153	0.11937788	0.301209424
2.3	-0.241617742	0.119971732	0.24833265
2.302	-0.241377337	0.120335947	0.076094898
2.304	-0.241136628	0.120264874	-0.172680671
2.306	-0.240896609	0.119660705	-0.436504074
2.308	-0.240658336	0.118557187	-0.650356219
2.31	-0.240422665	0.117110993	-0.761652597
2.312	-0.240190041	0.115562948	-0.743114358
2.314	-0.239960389	0.11417871	-0.599397051
2.316	-0.239733134	0.113183509	-0.365866778
2.318	-0.239507343	0.112706967	-0.099844055
2.32	-0.239281952	0.112751528	0.133517346
2.322	-0.239056026	0.113192164	0.277238511
2.324	-0.238828992	0.113807374	0.296478165
2.326	-0.238600771	0.114333778	0.18702925
2.328	-0.238371802	0.114530852	-0.02372216
2.33	-0.238142929	0.11423991	-0.283592799
2.332	-0.237915189	0.113422852	-0.528467078
2.334	-0.237689564	0.112171231	-0.698059997
2.336	-0.23746673	0.110683484	-0.750703534
2.338	-0.2372469	0.109215978	-0.673530573
2.34	-0.237029764	0.10801995	-0.485567913
2.342	-0.23681457	0.10727985	-0.232995384
2.344	-0.236600307	0.107068212	0.022248139
2.346	-0.236385956	0.107328092	0.217701187
2.348	-0.236170734	0.107887318	0.305711362
2.35	-0.23595429	0.108501003	0.26509968
2.352	-0.235736785	0.108911801	0.10630305
2.354	-0.235518854	0.108913104	-0.131253365
2.356	-0.235301449	0.108399652	-0.388892843
2.358	-0.235085599	0.107393163	-0.603128782
2.36	-0.234872162	0.106036741	-0.721257636
2.362	-0.23466161	0.104559505	-0.714274108
2.364	-0.234453915	0.103220171	-0.583944309
2.366	-0.234248555	0.10224348	-0.362312499
2.368	-0.234044645	0.101765089	-0.10377714
2.37	-0.23384115	0.101798435	0.128304763
2.372	-0.233637142	0.10223166	0.277187
2.374	-0.233432025	0.102855304	0.306651925
2.376	-0.233225682	0.103413905	0.209863806
2.378	-0.233018498	0.10366879	0.010994059
2.38	-0.232811272	0.103456647	-0.240767544
2.382	-0.232605008	0.102729481	-0.483332268
2.384	-0.232400677	0.101566199	-0.65697703
2.386	-0.232198974	0.100153013	-0.71900212
2.388	-0.232000148	0.098737545	-0.654185311
2.39	-0.231803938	0.097567921	-0.478473408
2.392	-0.231609642	0.09683185	-0.235016323
2.394	-0.231416286	0.096610627	0.016470328
2.396	-0.231222864	0.096859345	0.214392306
2.398	-0.231028584	0.09741811	0.310401876
2.4	-0.230833063	0.09805148	0.281247562
2.402	-0.230636417	0.098506389	0.134444797
2.404	-0.230439234	0.098574304	-0.093615186
2.406	-0.230242424	0.098142369	-0.346642693
2.408	-0.230047001	0.09722097	-0.562298974
2.41	-0.229853828	0.095941012	-0.687510862
2.412	-0.229663404	0.094521601	-0.691489018
2.414	-0.229475747	0.093216118	-0.573257163
2.416	-0.229290382	0.092249952	-0.361851482
2.418	-0.229106465	0.091765184	-0.109151162
2.42	-0.228922985	0.091785809	0.122890068
2.422	-0.228739012	0.09221199	0.277469412
2.424	-0.228553931	0.092844726	0.316876457
2.426	-0.228367581	0.09343485	0.231729485
2.428	-0.228180305	0.09374427	0.043244891
2.43	-0.227992855	0.093604429	-0.202009048
2.432	-0.227806214	0.092957615	-0.443577059
2.434	-0.227621347	0.091871004	-0.621978361
2.436	-0.227438968	0.090520024	-0.693312064
2.438	-0.227259362	0.089145149	-0.640020817
2.44	-0.227082316	0.087992769	-0.475174154
2.442	-0.226907171	0.087254668	-0.239226815
2.444	-0.226732983	0.087020978	0.009944133
2.446	-0.226558755	0.08725814	0.211270251
2.448	-0.226383682	0.087817271	0.315492252
2.45	-0.226207347	0.088470832	0.297246117
2.452	-0.226029823	0.088968591	0.161269944
2.454	-0.225851654	0.089099101	-0.058787055
2.456	-0.22567372	0.088741597	-0.308654219
2.458	-0.225497021	0.087895578	-0.526785942
2.46	-0.225322428	0.08668083	-0.659483372
2.462	-0.225150474	0.085307902	-0.674076587
2.464	-0.224981216	0.084026315	-0.566931826
2.466	-0.224814226	0.083063239	-0.364321624
2.468	-0.224648693	0.082567714	-0.115949671
2.47	-0.224483624	0.082574088	0.117274041
2.472	-0.224318086	0.082993662	0.278201554
2.474	-0.224151435	0.083636561	0.327481048
2.476	-0.223983474	0.084258436	0.253210894
2.478	-0.2238145	0.084620524	0.073845716
2.48	-0.223645231	0.084548294	-0.166354963
2.482	-0.223476627	0.083974278	-0.408213221
2.484	-0.223309656	0.08295459	-0.592177125
2.486	-0.223145054	0.081655066	-0.672949
2.488	-0.222983144	0.080310473	-0.630604961
2.49	-0.222823756	0.079166797	-0.475476632
2.492	-0.22266627	0.078420805	-0.24559915
2.494	-0.222509766	0.078171728	0.002644283
2.496	-0.222353252	0.078396922	0.208380576
2.498	-0.222195904	0.078957476	0.321202129
2.5	-0.222037271	0.079632383	0.313545808
2.502	-0.221877385	0.080172863	0.187456097
2.504	-0.221716748	0.08036349	-0.025926754
2.506	-0.221556215	0.08007511	-0.274025477
2.508	-0.221396779	0.079296544	-0.495748149
2.51	-0.221239325	0.078137307	-0.636498698
2.512	-0.221084417	0.076800666	-0.661588078
2.514	-0.220932156	0.075533684	-0.564752354
2.516	-0.220782153	0.074566502	-0.36968641
2.518	-0.220633629	0.074055797	-0.124217854
2.52	-0.220485603	0.074046294	0.11144662
2.522	-0.22033713	0.074459787	0.279514477
2.524	-0.220187539	0.075114366	0.338806026
2.526	-0.220036594	0.075769119	0.274870821
2.528	-0.219884548	0.076183326	0.10353698
2.53	-0.219732089	0.076175612	-0.132978179
2.532	-0.219580161	0.075668509	-0.376440629
2.534	-0.219429739	0.074707496	-0.566907271
2.536	-0.219281585	0.073449828	-0.657454074
2.538	-0.219136061	0.072125902	-0.625706656
2.54	-0.218993039	0.070982649	-0.479340445
2.542	-0.218851935	0.070222851	-0.254198602
2.544	-0.218711848	0.069955308	-0.005489138
2.546	-0.218571782	0.070168077	0.205777219
2.548	-0.218430894	0.070731387	0.327777423
2.55	-0.218288694	0.071429498	0.33061229
2.552	-0.218145172	0.072013699	0.213658985
2.554	-0.218000795	0.072263415	0.005732112
2.556	-0.217856395	0.072040423	-0.241988114
2.558	-0.217712964	0.071322849	-0.468525337
2.56	-0.217571406	0.070210577	-0.618087755
2.562	-0.217432321	0.068900753	-0.653780285
2.564	-0.217295851	0.067639362	-0.566678736
2.566	-0.217161647	0.066660801	-0.378034685
2.568	-0.217028956	0.066130259	-0.134066433
2.57	-0.216896801	0.066103085	0.105387376
2.572	-0.216764224	0.06651113	0.281566522
2.574	-0.216630521	0.067179432	0.351230428
2.576	-0.216495414	0.067869156	0.297293383
2.578	-0.216359117	0.068336261	0.133038484
2.58	-0.216222288	0.068391474	-0.101128744
2.582	-0.216085863	0.067946851	-0.34759383
2.584	-0.215950829	0.06703745	-0.545682092
2.586	-0.215817977	0.065812798	-0.646568731
2.588	-0.215687712	0.06450022	-0.625287003
2.59	-0.215559948	0.06334901	-0.486881726
2.592	-0.215434132	0.062569175	-0.265191809
2.594	-0.215309376	0.062279779	-0.014555489
2.596	-0.215184678	0.062479603	0.203528873
2.598	-0.215059167	0.063047344	0.335512499
2.6	-0.214932313	0.063771332	0.348964795
2.602	-0.214804063	0.064401478	0.240563122
2.604	-0.214674851	0.064710719	0.036935754
2.606	-0.214545492	0.064550854	-0.211855553
2.608	-0.21441698	0.06388905	-0.444598513
2.61	-0.214290246	0.062816027	-0.603965703
2.612	-0.214165928	0.061523877	-0.650610024
2.614	-0.214044213	0.060258946	-0.572855222
2.616	-0.213924789	0.059261327	-0.389595372
2.618	-0.213806923	0.05870583	-0.145683573
2.62	-0.21368964	0.058658933	0.09906497
2.622	-0.213571961	0.059062309	0.28455983
2.624	-0.213453144	0.059747025	0.365206786
2.626	-0.213332865	0.060474939	0.321133443
2.628	-0.213211303	0.060997163	0.163105822
2.63	-0.213089087	0.061115241	-0.070080124
2.632	-0.212967153	0.060730005	-0.32110031
2.634	-0.212846502	0.059866084	-0.528170955
2.636	-0.212727964	0.058666012	-0.640231729
2.638	-0.212611987	0.05735534	-0.629513204
2.64	-0.212498529	0.056187298	-0.498396081
2.642	-0.212387063	0.055380563	-0.278868376
2.644	-0.212276714	0.055065446	-0.024703568
2.646	-0.212166463	0.055251715	0.201728064
2.648	-0.212055405	0.055826017	0.344780949
2.65	-0.211942968	0.056579559	0.369225592
2.652	-0.211829054	0.057259303	0.268941892
2.654	-0.211714064	0.057630111	0.068469761
2.656	-0.211598801	0.057532596	-0.182975345
2.658	-0.211484269	0.056922439	-0.423562938
2.66	-0.211371432	0.055881473	-0.594029224
2.662	-0.211260971	0.054597776	-0.652253213
2.664	-0.211153119	0.053319602	-0.583642995
2.666	-0.211047601	0.052294433	-0.404771776
2.668	-0.210943702	0.051708123	-0.159358062
2.67	-0.210840441	0.051639073	0.092435349
2.672	-0.21073681	0.052038762	0.288764908
2.674	-0.210632024	0.052743432	0.38131036
2.676	-0.210525713	0.053514149	0.34718231
2.678	-0.210418013	0.054095416	0.194599708
2.68	-0.210309535	0.054277974	-0.039070514
2.682	-0.210201213	0.05395036	-0.296444535
2.684	-0.210094077	0.053126514	-0.514192756
2.686	-0.209988997	0.051942607	-0.638601377
2.688	-0.209886472	0.050623801	-0.638801528
2.69	-0.209786502	0.04942906	-0.514408629
2.692	-0.20968859	0.048587525	-0.295682
2.694	-0.209591861	0.048242091	-0.036149593
2.696	-0.209495276	0.048414073	0.200505094
2.698	-0.209397889	0.048997686	0.356082306
2.7	-0.209299077	0.049785783	0.392191867
2.702	-0.209198697	0.050520569	0.299740176
2.704	-0.209097118	0.050956895	0.101234694
2.706	-0.208995135	0.050922588	-0.154677353
2.708	-0.208893769	0.050360973	-0.405111385
2.71	-0.208794025	0.049345094	-0.588377656
2.712	-0.208696633	0.048060064	-0.659157083
2.714	-0.208601879	0.046757803	-0.599688438
2.716	-0.208509523	0.045695237	-0.42420617
2.718	-0.208418864	0.045071109	-0.175520679
2.72	-0.208328907	0.044976935	0.085437971
2.722	-0.208238608	0.045374212	0.294559746
2.724	-0.208147131	0.046103542	0.400315618
2.726	-0.208054053	0.046923526	0.376466217
2.728	-0.207959469	0.047569921	0.228584781
2.73	-0.20786397	0.047820589	-0.007226417
2.732	-0.207768501	0.047550262	-0.273131873
2.734	-0.207674124	0.046761632	-0.503728629
2.736	-0.207581762	0.045585053	-0.642113381
2.738	-0.207491968	0.044246837	-0.653904973
2.74	-0.20740479	0.043013855	-0.535767871
2.742	-0.207319755	0.042127994	-0.316324393
2.744	-0.207235986	0.041746569	-0.049208969
2.746	-0.207152413	0.041903363	0.200050778
2.748	-0.20706804	0.04249993	0.370118249
2.75	-0.206982186	0.04332941	0.418950611
2.752	-0.206894657	0.04412709	0.334202573
2.754	-0.206805791	0.044635349	0.136357718
2.756	-0.206716379	0.044667074	-0.126205734
2.758	-0.206627473	0.044151928	-0.389026913
2.76	-0.206540122	0.043154039	-0.587368992
2.762	-0.206455121	0.041856669	-0.672145842
2.764	-0.206372809	0.040517514	-0.622051647
2.766	-0.206292984	0.039405545	-0.448897316
2.768	-0.206214955	0.038734855	-0.194818114
2.77	-0.206137706	0.038611783	0.077988438
2.772	-0.206060145	0.039008367	0.302496019
2.774	-0.205981373	0.039768747	0.423324596
2.776	-0.205900908	0.040647062	0.410409002
2.778	-0.205818802	0.041367628	0.266488702
2.78	-0.20573563	0.041692676	0.026554044
2.782	-0.205652351	0.041481007	-0.250644203
2.784	-0.205570075	0.040723106	-0.496962751
2.786	-0.205489787	0.039543984	-0.651598682
2.788	-0.205412106	0.038172921	-0.676079966
2.79	-0.205337128	0.036887441	-0.563819314
2.792	-0.205264406	0.035945195	-0.341860068
2.794	-0.205193052	0.035520465	-0.064354194
2.796	-0.205121954	0.035660932	0.200655772
2.798	-0.205050055	0.036275427	0.387925688
2.8	-0.204976603	0.037155803	0.451077943
2.802	-0.204901347	0.038027687	0.374093173
2.804	-0.204824595	0.038617736	0.175379527
2.806	-0.204747141	0.038720929	-0.096612526
2.808	-0.204670074	0.038251324	-0.375186515
2.81	-0.204594507	0.037263726	-0.591736644
2.812	-0.204521308	0.03594081	-0.692624984
2.814	-0.204450879	0.034548715	-0.65244911
2.816	-0.204383059	0.033371895	-0.480420047
2.818	-0.204317162	0.032643177	-0.218250727
2.82	-0.204252137	0.032486208	0.069963495
2.822	-0.204186832	0.03288451	0.31341865
2.824	-0.204120274	0.033684886	0.451999142
2.826	-0.204051908	0.034634495	0.451125295
2.828	-0.203981737	0.035442629	0.310386247
2.83	-0.203910325	0.0358521	0.063804672
2.832	-0.203838658	0.035702732	-0.2283717
2.834	-0.203767904	0.034971262	-0.494372756
2.836	-0.203699127	0.033777753	-0.668516653
2.838	-0.203633025	0.032356744	-0.707409282
2.84	-0.203569752	0.031000074	-0.600739297
2.842	-0.203508883	0.029985322	-0.373985181
2.844	-0.203449509	0.029507375	-0.082327168
2.846	-0.203390464	0.029630013	0.202782925
2.848	-0.203330609	0.030269512	0.411127016
2.85	-0.203269108	0.031214472	0.491014742
2.852	-0.203205644	0.032177194	0.422109127
2.854	-0.203140491	0.032864107	0.22060375
2.856	-0.203074456	0.033048034	-0.064563959
2.858	-0.20300868	0.032624506	-0.363580301
2.86	-0.202944357	0.031638175	-0.602827699
2.862	-0.202882446	0.030272663	-0.722989317
2.864	-0.202823427	0.028806132	-0.693736078
2.866	-0.202767182	0.027543327	-0.521362006
2.868	-0.202713023	0.026740671	-0.247448253
2.87	-0.202659854	0.026542823	0.061167518
2.872	-0.202606441	0.026946384	0.328698703
2.874	-0.202551712	0.027799838	0.489017906
2.876	-0.202495028	0.028839968	0.501999562
2.878	-0.202436335	0.029756001	0.363561015
2.88	-0.202376188	0.030265865	0.106892078
2.882	-0.202315614	0.030185842	-0.205484047
2.884	-0.202255861	0.029476457	-0.49692172
2.886	-0.202198097	0.028253123	-0.695437706
2.888	-0.202143113	0.026758722	-0.751469042
2.89	-0.202091136	0.025304601	-0.650226401
2.892	-0.20204176	0.024194336	-0.415567035
2.894	-0.201994046	0.023648881	-0.104378073
2.896	-0.20194675	0.02375158	0.207210484
2.898	-0.201898624	0.024426687	0.44244444
2.9	-0.201848729	0.025456921	0.542845614
2.902	-0.201796663	0.026536011	0.48274317
2.904	-0.201742665	0.02734352	0.275828704
2.906	-0.201687565	0.027623697	-0.027934559
2.908	-0.201632576	0.027248959	-0.354356188
2.91	-0.201579004	0.026252266	-0.623116034
2.912	-0.201527925	0.024820189	-0.767503787
2.914	-0.201479916	0.023248086	-0.750953467
2.916	-0.20143491	0.021868146	-0.576278779
2.918	-0.20139221	0.020967811	-0.285281092
2.92	-0.201350651	0.0207186	0.051246554
2.922	-0.201308887	0.021132926	0.350732367
2.924	-0.20126572	0.022059781	0.539074286
2.926	-0.201220397	0.023220636	0.568963173
2.928	-0.201172798	0.024277053	0.431754659
2.93	-0.201123472	0.0249136	0.159915275
2.932	-0.201073506	0.024915783	-0.180635867
2.934	-0.201024263	0.02422376	-0.506487498
2.936	-0.200977045	0.0229484	-0.73713851
2.938	-0.200932777	0.021345428	-0.814856808
2.94	-0.200891767	0.019753645	-0.719101144
2.942	-0.200853634	0.018512156	-0.471908748
2.944	-0.200817389	0.017876779	-0.132843786
2.946	-0.200781675	0.017956237	0.215341645
2.948	-0.2007451	0.018684012	0.486886689
2.95	-0.200706577	0.019833127	0.614125881
2.952	-0.200665598	0.021070595	0.564331212
2.954	-0.200622361	0.02203851	0.348106469
2.956	-0.200577732	0.022442036	0.01718836
2.958	-0.200533034	0.022122711	-0.347904477
2.96	-0.200489728	0.021098853	-0.657431172
2.962	-0.200449051	0.019562802	-0.834451704
2.964	-0.200411713	0.017835249	-0.833915863
2.966	-0.20037771	0.01628748	-0.654089656
2.968	-0.200346323	0.015250349	-0.337429117
2.97	-0.200316286	0.014932278	0.039421131
2.972	-0.200286091	0.01536656	0.384154738
2.974	-0.20025436	0.016401267	0.61138428
2.976	-0.200220183	0.017734696	0.663760043
2.978	-0.200183352	0.018988109	0.526412572
2.98	-0.200144414	0.019798271	0.231091267
2.982	-0.200104552	0.019907197	-0.151133215
2.984	-0.200065295	0.019226988	-0.526934067
2.986	-0.200028145	0.017863495	-0.80347093
2.988	-0.19999421	0.016092504	-0.911277223
2.99	-0.199963919	0.014293758	-0.821660509
2.992	-0.199936915	0.012858571	-0.554268573
2.994	-0.199912128	0.012093449	-0.172841535
2.996	-0.199888033	0.012143434	0.229947639
2.998	-0.199863017	0.012954273	0.554967466
3	-0.199835782	0.014283221	0.720977458
3.002	-0.199805663	0.01575645	0.684884442
3.004	-0.199772805	0.016959511	0.45286863
3.006	-0.199738135	0.017539013	0.079522915
3.008	-0.199703146	0.017290634	-0.344941158
3.01	-0.199669538	0.016211602	-0.716432857
3.012	-0.199638795	0.014504234	-0.942440485
3.014	-0.199611822	0.01252898	-0.964996798
3.016	-0.199588709	0.010717821	-0.775467328
3.018	-0.199568698	0.009468769	-0.417407596
3.02	-0.199550357	0.009047169	0.02338622
3.022	-0.199531922	0.009518199	0.439374558
3.024	-0.199511729	0.010727652	0.727436722
3.026	-0.199488627	0.012336489	0.814351148
3.028	-0.199462268	0.013901474	0.67531848
3.03	-0.199433207	0.014982798	0.340864697
3.032	-0.199402782	0.015252628	-0.109757924
3.034	-0.199372797	0.014577897	-0.567269223
3.036	-0.199345081	0.013056525	-0.918763687
3.038	-0.19932104	0.010997369	-1.075459308
3.04	-0.1993013	0.008847859	-0.994998885
3.042	-0.199285541	0.007086193	-0.692731358
3.044	-0.199272552	0.006103968	-0.239007636
3.046	-0.19926052	0.006107931	0.25709736
3.048	-0.199247459	0.007065356	0.673889952
3.05	-0.199231703	0.008707318	0.906767566
3.052	-0.199212319	0.010590176	0.894312579
3.054	-0.199189359	0.012201308	0.634299522
3.056	-0.199163861	0.01308403	0.18549069
3.058	-0.199137621	0.01295141	-0.345507058
3.06	-0.199112763	0.011760793	-0.8294114
3.062	-0.199091223	0.009729912	-1.145547081
3.064	-0.199074265	0.007289328	-1.211713448
3.066	-0.199062154	0.004981457	-1.005296233
3.068	-0.199054064	0.003329693	-0.570263596
3.07	-0.199048255	0.002709009	-0.008013963
3.072	-0.199042478	0.003249783	0.546064225
3.074	-0.199034517	0.004799186	0.954936926
3.076	-0.199022737	0.006951058	1.113496796
3.078	-0.199006502	0.009138712	0.975207769
3.08	-0.198986366	0.010769662	0.565154698
3.082	-0.19896397	0.011370497	-0.024030851
3.084	-0.19894167	0.01070684	-0.652831706
3.086	-0.198921981	0.008848448	-1.167523895
3.088	-0.198906962	0.006162	-1.437278132
3.09	-0.198897692	0.003231164	-1.386820918
3.092	-0.19889397	0.000721137	-1.016626863
3.094	-0.198894314	-0.000781234	-0.405399184
3.096	-0.19889628	-0.00091383	0.306290937
3.098	-0.198897021	0.000363686	0.947846653
3.1	-0.19889397	0.002747206	1.358809095
3.102	-0.198885484	0.005647933	1.427991073
3.104	-0.198871286	0.00832312	1.122207061
3.106	-0.198852599	0.010049087	0.497427507
3.108	-0.198831923	0.010296825	-0.310858248
3.11	-0.19881249	0.008868605	-1.116469654
3.112	-0.198797522	0.005961848	-1.724390992
3.114	-0.198789453	0.00214251	-1.976264642
3.116	-0.198789288	-0.001769148	-1.789019799
3.118	-0.19879628	-0.004877057	-1.177447146
3.12	-0.198807981	-0.006413135	-0.255008865
3.122	-0.198820702	-0.00592037	0.787946534
3.124	-0.198830272	-0.003372643	1.724218717
3.126	-0.198832945	0.000798014	2.339411809
3.128	-0.19882626	0.005775761	2.480200448
3.13	-0.198809654	0.010523147	2.090284747
3.132	-0.198784687	0.013997352	1.225695733
3.134	-0.198754817	0.015373836	0.045629527
3.136	-0.198724765	0.014228275	-1.219567882
3.138	-0.198699591	0.010636117	-2.316502205
3.14	-0.198683683	0.004906179	-3.413436528


==> Conc_700_0.002.txt <==
x	c	cx	cxx
0	-0.801192896	0.001152516	-7.185609251
0.002	-0.801201611	-0.008174999	-2.135040884
0.004	-0.801219116	-0.007888139	2.164790729
0.006	-0.801228741	-0.001072232	4.130029301
0.008	-0.801223151	0.005590725	1.819356513
0.01	-0.801210688	0.005584545	-1.785836962
0.012	-0.801204544	0.000478896	-2.653030261
0.014	-0.801208014	-0.002902154	-0.242699245
0.016	-0.801212421	-0.000674507	2.250352291
0.018	-0.801208678	0.00408437	1.915762627
0.02	-0.801197919	0.005689313	-0.546021857
0.022	-0.801189043	0.00278548	-1.992371973
0.024	-0.801187333	-0.000459849	-0.776023215
0.026	-0.801188429	0.000171281	1.413478977
0.028	-0.801184401	0.003861338	1.840633776
0.03	-0.801173662	0.006127414	0.108402301
0.032	-0.801162461	0.004536877	-1.518158544
0.034	-0.801156701	0.001546383	-1.046298638
0.036	-0.801154704	0.001186753	0.820125774
0.038	-0.801149722	0.004012757	1.698687777
0.04	-0.801138555	0.006610149	0.553441812
0.042	-0.801125329	0.006022863	-1.094977378
0.044	-0.80111601	0.003391306	-1.175230587
0.046	-0.801110911	0.002344009	0.341826794
0.048	-0.801104551	0.004376646	1.497730241
0.05	-0.801092739	0.00708296	0.865957119
0.052	-0.801077743	0.00731413	-0.693841144
0.054	-0.801065206	0.005135972	-1.197042752
0.056	-0.801056961	0.003624064	-0.052999131
0.058	-0.801048878	0.004909007	1.247874512
0.06	-0.80103625	0.007544514	1.070504253
0.062	-0.801019703	0.008440522	-0.313917486
0.064	-0.801004243	0.006789321	-1.129985098
0.066	-0.800992827	0.005005367	-0.370785081
0.068	-0.80098272	0.005596136	0.962921139
0.07	-0.800969099	0.008011283	1.178334885
0.072	-0.800951173	0.009422975	0.036193
0.074	-0.800933068	0.00834445	-0.989417474
0.076	-0.800918498	0.006462799	-0.610746895
0.078	-0.800906102	0.006431708	0.659032172
0.08	-0.800891289	0.008506256	1.198012404
0.082	-0.800872104	0.01028241	0.34505698
0.084	-0.800851625	0.009790916	-0.791176066
0.086	-0.800833962	0.007968459	-0.771211891
0.088	-0.800819051	0.007408736	0.353406975
0.09	-0.800802828	0.009053746	1.139038422
0.092	-0.800782447	0.011042393	0.601515893
0.094	-0.800759846	0.011120114	-0.552268107
0.096	-0.800739198	0.009493051	-0.852317924
0.098	-0.800721593	0.008516444	0.063053298
0.1	-0.800703724	0.009676271	1.013065409
0.102	-0.800682154	0.011729458	0.796453195
0.104	-0.800657662	0.012327958	-0.290576869
0.106	-0.800634175	0.011007531	-0.857208414
0.108	-0.800613747	0.009739251	-0.196339319
0.11	-0.800593993	0.010392429	0.834040898
0.112	-0.800571185	0.012372355	0.923873983
0.114	-0.800544995	0.013416178	-0.024137892
0.116	-0.800518848	0.012484795	-0.792431946
0.118	-0.800495525	0.011056913	-0.41139037
0.12	-0.800473651	0.011215409	0.617788274
0.122	-0.800449506	0.013000759	0.981520961
0.124	-0.800421772	0.014392737	0.229761884
0.126	-0.800393163	0.013901272	-0.667834289
0.128	-0.800366925	0.012445347	-0.571838715
0.13	-0.800342717	0.012152064	0.381265859
0.132	-0.800317093	0.013643714	0.971114634
0.134	-0.800287918	0.015271581	0.455515232
0.136	-0.800257052	0.015238293	-0.496091109
0.138	-0.800227936	0.013877921	-0.67113022
0.14	-0.800201208	0.013202488	0.141652304
0.142	-0.800173929	0.014328035	0.898264149
0.144	-0.800143363	0.016071866	0.640053672
0.146	-0.80011044	0.016483134	-0.291981992
0.148	-0.80007853	0.015326997	-0.706751083
0.15	-0.800049134	0.014360102	-0.084631646
0.152	-0.800020005	0.015076803	0.772087899
0.154	-0.799988046	0.016816784	0.773557644
0.156	-0.799953247	0.017629675	-0.071490997
0.158	-0.799918664	0.0167656	-0.680290239
0.16	-0.799886499	0.015612201	-0.28287407
0.162	-0.799855317	0.015908093	0.604588391
0.164	-0.799821911	0.017532089	0.849961256
0.166	-0.799785389	0.018678619	0.149185718
0.168	-0.799748285	0.018169045	-0.59723143
0.17	-0.799713298	0.016940907	-0.440918473
0.172	-0.799679865	0.016834017	0.409834926
0.174	-0.799644911	0.018244456	0.867214199
0.176	-0.799606781	0.019637265	0.354647191
0.178	-0.799567325	0.019516426	-0.466493022
0.18	-0.799529513	0.018324461	-0.549842744
0.182	-0.799493648	0.01786017	0.203016329
0.184	-0.79945701	0.018979788	0.827282737
0.186	-0.799417339	0.02051886	0.531236106
0.188	-0.799375706	0.020791843	-0.299750118
0.19	-0.799335112	0.019738753	-0.60442238
0.192	-0.799296663	0.018985493	-0.000568049
0.194	-0.799258176	0.019761594	0.735890921
0.196	-0.799216988	0.021341565	0.667861795
0.198	-0.799173342	0.021985283	-0.110587601
0.2	-0.799130053	0.021158981	-0.603346856
0.202	-0.799088903	0.020202579	-0.186508647
0.204	-0.799048387	0.020609551	0.602021567
0.206	-0.799005653	0.02212713	0.756641946
0.208	-0.798960142	0.023093108	0.086456498
0.21	-0.798914275	0.022561326	-0.549176193
0.212	-0.79887035	0.021498389	-0.342209
0.214	-0.798827622	0.021538342	0.437213054
0.216	-0.798783273	0.022899346	0.79332092
0.218	-0.798736013	0.024118108	0.276891223
0.22	-0.798687708	0.023924533	-0.448043212
0.222	-0.79864098	0.022855324	-0.457670208
0.224	-0.798595865	0.022556848	0.254701789
0.226	-0.798549789	0.0236824	0.777438814
0.228	-0.798500859	0.025069129	0.447248338
0.23	-0.79845027	0.025231281	-0.309124605
0.232	-0.798400754	0.024252578	-0.526085177
0.234	-0.798353098	0.023667751	0.068470243
0.236	-0.798305153	0.024499243	0.712243004
0.238	-0.798254591	0.025960305	0.585967683
0.24	-0.798201867	0.026469268	-0.143919697
0.242	-0.79814962	0.025667681	-0.544205012
0.244	-0.798099297	0.024867558	-0.107733686
0.246	-0.798049323	0.025370067	0.604351807
0.248	-0.797997121	0.026809943	0.684133587
0.25	-0.797942402	0.027631923	0.03461141
0.252	-0.797887515	0.027078114	-0.512456068
0.254	-0.797834436	0.026147044	-0.261338992
0.256	-0.797782261	0.02631102	0.463196859
0.258	-0.797728368	0.027639163	0.736014542
0.26	-0.797671771	0.028718717	0.212989515
0.262	-0.79761436	0.028462895	-0.4348036
0.264	-0.797558477	0.027492078	-0.381791988
0.266	-0.797503932	0.027333211	0.300285719
0.268	-0.797448259	0.02847036	0.739372492
0.27	-0.797389869	0.029735054	0.378172241
0.272	-0.797330068	0.029804026	-0.318375432
0.274	-0.797271373	0.028884772	-0.461239024
0.276	-0.797214303	0.028442093	0.128338136
0.278	-0.797156726	0.029325626	0.695524323
0.28	-0.797096591	0.030691754	0.518458436
0.282	-0.797034537	0.031087697	-0.172875432
0.284	-0.796973064	0.030304855	-0.495007212
0.286	-0.796913336	0.029637254	-0.039642563
0.288	-0.796853709	0.030225221	0.609155449
0.29	-0.796791836	0.031604168	0.624279607
0.292	-0.796727661	0.032305178	-0.009830733
0.294	-0.796663477	0.031731194	-0.481853389
0.296	-0.796600991	0.030912609	-0.191297752
0.298	-0.796539152	0.031186205	0.487902529
0.3	-0.796475506	0.032491002	0.688825571
0.302	-0.796409326	0.033453337	0.158272407
0.304	-0.796342527	0.033143339	-0.423967921
0.306	-0.796277217	0.032257003	-0.315777108
0.308	-0.796213004	0.032221326	0.341738114
0.31	-0.796147512	0.033372927	0.708463596
0.312	-0.796079414	0.03453475	0.31890221
0.314	-0.796010117	0.034522988	-0.326737157
0.316	-0.795941956	0.03365514	-0.404478464
0.318	-0.795875213	0.033338229	0.18220336
0.32	-0.795807767	0.034271078	0.682925224
0.322	-0.795737808	0.035557414	0.460379856
0.324	-0.795666138	0.035855273	-0.198285061
0.326	-0.795595139	0.035088803	-0.451614227
0.328	-0.795525728	0.03453905	0.021544949
0.33	-0.795456194	0.035205554	0.615251439
0.332	-0.795384391	0.03653408	0.572700162
0.334	-0.795310471	0.03712978	-0.048829697
0.336	-0.795236682	0.036538245	-0.454567388
0.338	-0.795164491	0.035820396	-0.128181664
0.34	-0.795092718	0.036194014	0.511503855
0.342	-0.79501905	0.037481257	0.648217963
0.344	-0.794942993	0.038341234	0.110097259
0.346	-0.794866491	0.037983673	-0.414015337
0.348	-0.79479144	0.037173735	-0.255978987
0.35	-0.794717269	0.037250478	0.380265907
0.352	-0.794641677	0.03841797	0.682153854
0.354	-0.794563573	0.0394898	0.266510786
0.356	-0.794484458	0.039406706	-0.333816263
0.358	-0.794406504	0.038586131	-0.352683387
0.36	-0.794329778	0.038384404	0.231972461
0.362	-0.794252168	0.039364365	0.672886184
0.364	-0.794172079	0.040581001	0.408850469
0.366	-0.794090464	0.040791706	-0.220669689
0.368	-0.7940096	0.040041295	-0.411596471
0.37	-0.793930177	0.039600118	0.078117904
0.372	-0.793850426	0.040340243	0.622011655
0.374	-0.793768379	0.041625242	0.52681352
0.376	-0.79368438	0.042126896	-0.083578473
0.378	-0.793600635	0.041520852	-0.428929101
0.38	-0.793518394	0.040896604	-0.069599237
0.382	-0.793436357	0.041363659	0.534173461
0.384	-0.793352343	0.042636999	0.612084166
0.386	-0.793266067	0.043405177	0.06684665
0.388	-0.793179502	0.043005748	-0.404028929
0.39	-0.79309435	0.042267705	-0.200133275
0.392	-0.793009874	0.042449656	0.416672322
0.394	-0.792923844	0.043633723	0.658908679
0.396	-0.792835384	0.044624602	0.219188228
0.398	-0.792746083	0.044477674	-0.339378038
0.4	-0.79265796	0.043702675	-0.303888625
0.402	-0.792570888	0.043609244	0.278891073
0.404	-0.79248276	0.044634546	0.664476887
0.406	-0.792392182	0.045788466	0.362070213
0.408	-0.792300245	0.045920428	-0.240363736
0.41	-0.792209129	0.045187065	-0.373400941
0.412	-0.792119313	0.044848678	0.131576359
0.414	-0.792028974	0.045658886	0.629085139
0.416	-0.791936312	0.046905021	0.484991621
0.418	-0.791841847	0.047321099	-0.114841708
0.42	-0.791747748	0.046703866	-0.403854582
0.422	-0.79165506	0.046169099	-0.013969232
0.424	-0.791562373	0.046725044	0.55607157
0.426	-0.791467627	0.047986829	0.579085901
0.428	-0.791370737	0.048671005	0.027474676
0.43	-0.791273699	0.048234818	-0.393401004
0.432	-0.791178032	0.047566544	-0.146725416
0.434	-0.791082847	0.047848908	0.451530875
0.436	-0.79098598	0.049049815	0.637752123
0.438	-0.790886757	0.049966304	0.175752933
0.44	-0.790786848	0.049761806	-0.343257265
0.442	-0.79068813	0.049032336	-0.256762019
0.444	-0.79059029	0.049042839	0.323831508
0.446	-0.790491229	0.050112086	0.657113722
0.448	-0.790389742	0.051208253	0.318853271
0.45	-0.790287052	0.051268221	-0.257579785
0.452	-0.790185242	0.05055381	-0.335958249
0.454	-0.790084595	0.050314839	0.182972206
0.456	-0.789983237	0.051192601	0.636273339
0.458	-0.789879527	0.052403088	0.446154126
0.46	-0.789774153	0.052740203	-0.143124666
0.462	-0.789669244	0.052115319	-0.378582206
0.464	-0.789565654	0.051668033	0.039825973
0.466	-0.789461867	0.052309796	0.577347192
0.468	-0.789355943	0.053561545	0.548331484
0.47	-0.789247984	0.054167665	-0.008721167
0.472	-0.789140004	0.053699461	-0.381689841
0.474	-0.789033352	0.05310053	-0.094672615
0.476	-0.788926991	0.053480258	0.485278422
0.478	-0.788818823	0.054698058	0.618035812
0.48	-0.788708369	0.055545042	0.135401842
0.482	-0.788597372	0.055288413	-0.345315923
0.484	-0.788487572	0.054605635	-0.210337264
0.486	-0.788378479	0.054717555	0.367444809
0.488	-0.788268005	0.055829687	0.650418197
0.49	-0.788155127	0.056871695	0.278386273
0.492	-0.788041189	0.056865293	-0.272444761
0.494	-0.787928183	0.056172431	-0.298478067
0.496	-0.787816202	0.056031287	0.233090981
0.498	-0.787703326	0.056974871	0.643468552
0.5	-0.78758807	0.058151952	0.409555242
0.502	-0.78747128	0.058415434	-0.168764433
0.504	-0.787355046	0.057786654	-0.352533791
0.506	-0.787240032	0.057426443	0.092627754
0.508	-0.78712463	0.058152082	0.598142531
0.51	-0.787007012	0.059394784	0.519204149
0.512	-0.786887461	0.059927501	-0.042223922
0.514	-0.786768009	0.059431813	-0.368543002
0.516	-0.786649835	0.058903105	-0.043149392
0.518	-0.786531762	0.059378499	0.518269276
0.52	-0.786411761	0.060613149	0.599314778
0.522	-0.786289539	0.06139434	0.097573281
0.524	-0.786166908	0.061090474	-0.345420602
0.526	-0.786045471	0.060456511	-0.163865135
0.528	-0.785924571	0.060668768	0.410248016
0.53	-0.785802132	0.061823038	0.644140687
0.532	-0.785677309	0.062813527	0.240093833
0.534	-0.785551562	0.062745596	-0.285020646
0.536	-0.78542679	0.062077478	-0.260333416
0.538	-0.785302903	0.062033977	0.282556867
0.54	-0.785177938	0.06304231	0.65062172
0.542	-0.785050565	0.064187559	0.374663827
0.544	-0.784921781	0.064381839	-0.191981916
0.546	-0.784793634	0.063753149	-0.325234727
0.548	-0.784666606	0.063480886	0.14511068
0.55	-0.784538997	0.064289392	0.618598106
0.552	-0.784409094	0.065523688	0.491264582
0.554	-0.784277358	0.06598674	-0.073368549
0.556	-0.78414583	0.065468014	-0.353652332
0.558	-0.784015523	0.065011485	0.00851568
0.56	-0.783885128	0.065581951	0.550809263
0.562	-0.783752683	0.0668334	0.581276575
0.564	-0.783618079	0.06755167	0.061867116
0.566	-0.783483194	0.067205114	-0.343428636
0.568	-0.783349491	0.066622912	-0.116724062
0.57	-0.783216153	0.066935617	0.452678202
0.572	-0.783081119	0.068131588	0.638117095
0.574	-0.782943719	0.069072512	0.203559447
0.576	-0.782805525	0.068947363	-0.295316143
0.578	-0.782668339	0.068307725	-0.22098989
0.58	-0.782531894	0.068362873	0.331898018
0.582	-0.782394188	0.069435471	0.657725098
0.584	-0.782254046	0.070549994	0.341092189
0.586	-0.782112611	0.07067886	-0.21291248
0.588	-0.781971885	0.070054517	-0.296264032
0.59	-0.781832171	0.069872178	0.197851357
0.592	-0.781691681	0.070763354	0.638858015
0.594	-0.781548821	0.071989673	0.464192644
0.596	-0.781404223	0.072386128	-0.102384742
0.598	-0.781259934	0.071848825	-0.336724805
0.6	-0.781116801	0.07146739	0.060905918
0.602	-0.780973388	0.072133304	0.583179029
0.604	-0.780827804	0.073401558	0.563698845
0.606	-0.780680122	0.074059162	0.027996181
0.608	-0.780532277	0.073674264	-0.339177954
0.61	-0.780385596	0.073147534	-0.068361985
0.612	-0.780239101	0.073561851	0.495128691
0.614	-0.780090753	0.074799405	0.632243316
0.616	-0.779940058	0.075692223	0.168476807
0.618	-0.779788691	0.075513804	-0.303292535
0.62	-0.779638358	0.074906933	-0.179958553
0.622	-0.779488612	0.075062802	0.381590528
0.624	-0.779337425	0.076199738	0.664803077
0.626	-0.77918377	0.077284316	0.308551893
0.628	-0.779028937	0.077351099	-0.231624062
0.63	-0.778874878	0.076735683	-0.26521999
0.632	-0.778721714	0.076646261	0.251375355
0.634	-0.778567577	0.077620665	0.659075403
0.636	-0.778410994	0.078839318	0.437751032
0.638	-0.778252763	0.079171758	-0.129423227
0.64	-0.778094936	0.078620448	-0.317461254
0.642	-0.777938192	0.078317931	0.114562291
0.644	-0.777780969	0.079080575	0.615651574
0.646	-0.777621456	0.080365746	0.546422994
0.648	-0.777459901	0.080964486	-0.004244199
0.65	-0.777298297	0.080545516	-0.332478128
0.652	-0.777137829	0.080078731	-0.018255005
0.654	-0.776977361	0.080596821	0.537975618
0.656	-0.776814882	0.081876179	0.626459935
0.658	-0.776650072	0.082721985	0.134618807
0.66	-0.776484709	0.082494025	-0.308865401
0.662	-0.776320396	0.081924788	-0.136761334
0.664	-0.776156511	0.082184476	0.432090827
0.666	-0.775990996	0.083386381	0.671907915
0.668	-0.775822985	0.084441572	0.276825332
0.67	-0.775653906	0.084449286	-0.248127341
0.672	-0.775485656	0.083847766	-0.231693704
0.674	-0.775318176	0.083855257	0.306192354
0.676	-0.77514952	0.084914191	0.679418395
0.678	-0.774978341	0.086125449	0.411761863
0.68	-0.774805604	0.086396097	-0.154571865
0.682	-0.774633357	0.085835553	-0.295538606
0.684	-0.774462109	0.0856167	0.170018521
0.686	-0.774290178	0.086478248	0.64850697
0.688	-0.774115833	0.087780614	0.529337483
0.69	-0.773939504	0.088321951	-0.034995637
0.692	-0.773763232	0.087873213	-0.32310106
0.694	-0.773588058	0.087471646	0.034125339
0.696	-0.773412691	0.088096664	0.581599608
0.698	-0.77323515	0.089418424	0.620743213
0.7	-0.773055294	0.090218048	0.101817292
0.702	-0.772874999	0.089944166	-0.311902928
0.704	-0.772695761	0.089418077	-0.090902487
0.706	-0.77251678	0.089785731	0.483862256
0.708	-0.772335977	0.09105382	0.67911875
0.71	-0.772152648	0.09208004	0.245746908
0.712	-0.771968358	0.092031494	-0.262380374
0.714	-0.771784944	0.091449315	-0.195245958
0.716	-0.771602164	0.091558754	0.362825522
0.718	-0.771417998	0.092704297	0.700076902
0.72	-0.771231229	0.093908451	0.386091169
0.722	-0.77104299	0.094119279	-0.177864998
0.724	-0.770855321	0.093554571	-0.270592823
0.726	-0.770668556	0.093425114	0.227831283
0.728	-0.770480893	0.094388677	0.682046236
0.73	-0.77029069	0.095708732	0.512367134
0.732	-0.77009856	0.096193879	-0.064348956
0.734	-0.769906588	0.095719808	-0.310770148
0.736	-0.769715664	0.095389616	0.089341282
0.738	-0.769524342	0.096125773	0.626405633
0.74	-0.769330679	0.09749096	0.615100237
0.742	-0.769134717	0.098245043	0.069949675
0.744	-0.768938426	0.097928849	-0.312220981
0.746	-0.768743187	0.097452171	-0.041841883
0.748	-0.768548022	0.097933056	0.537399596
0.75	-0.768350838	0.099269187	0.68654319
0.752	-0.768151094	0.100266778	0.215190319
0.754	-0.767950495	0.100164664	-0.274288867
0.756	-0.767750809	0.099607857	-0.155384204
0.758	-0.767551607	0.099825417	0.421839223
0.76	-0.767350802	0.101060495	0.72127082
0.762	-0.76714731	0.102257919	0.360638485
0.764	-0.766942436	0.102410722	-0.199287892
0.766	-0.766738203	0.101847333	-0.242200404
0.768	-0.766534766	0.101814106	0.288609541
0.77	-0.766330206	0.102883816	0.716605944
0.772	-0.766122974	0.104222332	0.495466431
0.774	-0.765913872	0.104652323	-0.092351538
0.776	-0.765705023	0.104157594	-0.295146767
0.778	-0.765497159	0.103905948	0.148018285
0.78	-0.765288679	0.104758616	0.672843463
0.782	-0.765077685	0.106168757	0.609567122
0.784	-0.764864406	0.106877811	0.03893014
0.786	-0.764650904	0.106523004	-0.309574644
0.788	-0.764438438	0.106102883	0.01103314
0.79	-0.76422585	0.106703523	0.593254488
0.792	-0.764011033	0.108110285	0.694321288
0.794	-0.763793623	0.109079569	0.185059845
0.796	-0.763575461	0.108926549	-0.283702476
0.798	-0.76335824	0.108401865	-0.111536978
0.8	-0.763141338	0.108735014	0.483868316
0.802	-0.762922602	0.110063509	0.743260336
0.804	-0.762701094	0.111254724	0.3353298
0.806	-0.762478288	0.111351191	-0.218777173
0.808	-0.762256188	0.110795145	-0.209856418
0.81	-0.762034761	0.110866254	0.353046428
0.812	-0.761811971	0.11204741	0.752575047
0.814	-0.761586373	0.113405514	0.478615673
0.816	-0.761358958	0.113781259	-0.119010919
0.818	-0.761131886	0.113270904	-0.275812673
0.82	-0.760905724	0.113106173	0.21087808
0.822	-0.760678711	0.11408206	0.721430878
0.824	-0.760449002	0.115539278	0.604209763
0.826	-0.76021702	0.11620374	0.008704129
0.828	-0.759984917	0.115814205	-0.303645435
0.83	-0.759753823	0.115458854	0.0684405
0.832	-0.759522392	0.116187228	0.652064527
0.834	-0.759288513	0.117668071	0.702632129
0.836	-0.759052003	0.118609405	0.15528442
0.838	-0.758814842	0.118408189	-0.290406914
0.84	-0.75857864	0.117923278	-0.063022956
0.842	-0.758342573	0.118381002	0.549652257
0.844	-0.758104427	0.119807921	0.766359314
0.846	-0.757863419	0.120993658	0.31011289
0.848	-0.757621197	0.121035438	-0.236217468
0.85	-0.757379737	0.120493459	-0.172946676
0.852	-0.757138808	0.120678527	0.42195717
0.854	-0.756896259	0.121977797	0.790415717
0.856	-0.756650759	0.123357061	0.461819357
0.858	-0.756403495	0.123679398	-0.144295213
0.86	-0.756156659	0.123158946	-0.252246445
0.862	-0.755910638	0.123090944	0.278778935
0.864	-0.755663514	0.124198338	0.772782181
0.866	-0.7554135	0.125705482	0.599127086
0.868	-0.755161224	0.126325759	-0.020754651
0.87	-0.754908926	0.125905678	-0.294022848
0.872	-0.754657594	0.125624626	0.131244296
0.874	-0.754405689	0.126490453	0.714589227
0.876	-0.754151103	0.128049859	0.711703665
0.878	-0.753893845	0.128963696	0.125813687
0.88	-0.753636035	0.128717124	-0.294111008
0.882	-0.753379188	0.128280766	-0.009011169
0.884	-0.753122273	0.128873884	0.620077812
0.886	-0.752863017	0.130405583	0.790953216
0.888	-0.7526008	0.131586868	0.2849544
0.89	-0.752337453	0.131575626	-0.251433914
0.892	-0.752074914	0.131055343	-0.130710888
0.894	-0.751812745	0.131365842	0.496327348
0.896	-0.751548678	0.132791548	0.830690491
0.898	-0.751281506	0.13419411	0.445106552
0.9	-0.751012622	0.134463854	-0.168130401
0.902	-0.750744243	0.133939494	-0.223791217
0.904	-0.750476568	0.133979819	0.352767797
0.906	-0.750207513	0.135228934	0.827645253
0.908	-0.749935361	0.136789749	0.594457138
0.91	-0.749660954	0.137366268	-0.049445027
0.912	-0.749386621	0.136920252	-0.280177992
0.914	-0.749113194	0.136724668	0.200508769
0.916	-0.748838935	0.137739801	0.78175708
0.918	-0.748561742	0.139383524	0.721826928
0.92	-0.748281832	0.14027047	0.096615608
0.922	-0.748001465	0.139981611	-0.294427102
0.924	-0.747722054	0.139604013	0.051532437
0.926	-0.747442346	0.140345609	0.696235537
0.928	-0.747160011	0.14199011	0.817523679
0.93	-0.746874611	0.14316836	0.259838377
0.932	-0.746588161	0.143105844	-0.264179515
0.934	-0.746302556	0.142616055	-0.082192202
0.936	-0.746017135	0.14306576	0.577377479
0.938	-0.745729514	0.144628275	0.874099079
0.94	-0.74543862	0.146056995	0.42853336
0.942	-0.745146064	0.146274981	-0.190394061
0.944	-0.744854083	0.145753782	-0.189609554
0.946	-0.744562673	0.145916279	0.434150951
0.948	-0.744269578	0.147319719	0.886951863
0.95	-0.743973161	0.148939083	0.590386809
0.952	-0.743674494	0.149472335	-0.077336966
0.954	-0.74337599	0.149005587	-0.261425833
0.956	-0.743078315	0.148908728	0.277572369
0.958	-0.742779518	0.15008769	0.854729848
0.96	-0.742477512	0.151823084	0.733376513
0.962	-0.742172737	0.152683977	0.067675408
0.964	-0.741867598	0.152356236	-0.290842077
0.966	-0.741563391	0.152049448	0.119919303
0.968	-0.74125863	0.152955462	0.779497581
0.97	-0.740950929	0.154722885	0.846683103
0.972	-0.740640045	0.155900038	0.234766123
0.974	-0.740328192	0.15578815	-0.274115504
0.976	-0.740017207	0.155339175	-0.0261661
0.978	-0.739706193	0.15594479	0.666652831
0.98	-0.739392644	0.157657078	0.921529959
0.982	-0.739075639	0.159115748	0.412187847
0.984	-0.73875702	0.159282886	-0.21090452
0.986	-0.738439038	0.158773084	-0.148618981
0.988	-0.738121466	0.159074468	0.524593255
0.99	-0.73780187	0.160647887	0.951888412
0.992	-0.737478705	0.162332129	0.587166654
0.994	-0.73715329	0.162822731	-0.104367664
0.996	-0.736828124	0.162341257	-0.236870391
0.998	-0.736503685	0.162359072	0.364152814
1	-0.736177797	0.163719808	0.934993539
1.002	-0.735848399	0.16555628	0.746840395
1.004	-0.73551617	0.166392284	0.038995816
1.006	-0.735183668	0.16602955	-0.282674488
1.008	-0.734852056	0.165808014	0.197844718
1.01	-0.734519594	0.166898067	0.871628646
1.012	-0.734183846	0.168801234	0.87922452
1.014	-0.733844785	0.16997992	0.209757456
1.016	-0.733504831	0.169820808	-0.280781495
1.018	-0.733165756	0.16942497	0.038962516
1.02	-0.732826403	0.170206998	0.766152558
1.022	-0.732484141	0.172085378	0.974134861
1.024	-0.73213822	0.17357901	0.396198344
1.026	-0.731790728	0.173696345	-0.229403513
1.028	-0.731443926	0.173207728	-0.099397663
1.03	-0.731097343	0.173668471	0.626262032
1.032	-0.730748353	0.175431484	1.023998608
1.034	-0.730395519	0.177188829	0.585133286
1.036	-0.730040428	0.177637591	-0.130434308
1.038	-0.729685666	0.17714849	-0.205323644
1.04	-0.729331501	0.177300471	0.462500734
1.042	-0.728975518	0.178865403	1.024491348
1.044	-0.728615685	0.180815049	0.762864146
1.046	-0.728252949	0.181627781	0.010598781
1.048	-0.727890028	0.181234614	-0.269010304
1.05	-0.72752793	0.181115952	0.287544872
1.052	-0.727164644	0.18241451	0.974949335
1.054	-0.726797682	0.184469798	0.916195481
1.056	-0.726427259	0.185653577	0.184853711
1.058	-0.726056016	0.185449746	-0.283549986
1.06	-0.725685646	0.185122051	0.115312489
1.062	-0.725314706	0.186106026	0.878521317
1.064	-0.724940435	0.188171255	1.033439599
1.066	-0.724562273	0.189706492	0.380746667
1.068	-0.72418258	0.189775278	-0.245529056
1.07	-0.723803619	0.189319733	-0.040042744
1.072	-0.723424644	0.189965315	0.742042312
1.074	-0.723042827	0.19194281	1.105337207
1.076	-0.722656856	0.193784016	0.584743588
1.078	-0.722268611	0.194192032	-0.15538201
1.08	-0.721880768	0.193703897	-0.165182573
1.082	-0.721493359	0.194014296	0.57563142
1.084	-0.721103705	0.195811836	1.125824199
1.086	-0.720709818	0.197890358	0.782318156
1.088	-0.720312938	0.198682062	-0.017470893
1.09	-0.719915957	0.198263963	-0.248604445
1.092	-0.719519708	0.198270091	0.392035752
1.094	-0.719121873	0.199808151	1.092584527
1.096	-0.718719918	0.202036726	0.959010786
1.098	-0.718314328	0.203230429	0.160123162
1.1	-0.71790799	0.202984901	-0.281555775
1.102	-0.717502498	0.202744008	0.205761422
1.104	-0.717096089	0.203962289	1.007343032
1.106	-0.716685863	0.206241138	1.10151429
1.108	-0.716271481	0.20782684	0.366089097
1.11	-0.715855602	0.207848646	-0.25877264
1.112	-0.715440481	0.207440949	0.032048932
1.114	-0.715025066	0.208303686	0.875869632
1.116	-0.714606304	0.210527743	1.198707997
1.118	-0.71418303	0.21246703	0.586628193
1.12	-0.713757455	0.212835806	-0.178984165
1.122	-0.713332345	0.212359307	-0.114237043
1.124	-0.712907465	0.21285892	0.707686271
1.126	-0.71247984	0.214925707	1.242563768
1.128	-0.712047538	0.217153761	0.806403006
1.13	-0.711612135	0.217927561	-0.045139112
1.132	-0.711176708	0.217491355	-0.219725433
1.134	-0.710741887	0.217650143	0.515489074
1.136	-0.71030501	0.219467727	1.228854475
1.138	-0.709863499	0.221897381	1.009630422
1.14	-0.709418146	0.223107604	0.135670156
1.142	-0.708972111	0.222824148	-0.273583411
1.144	-0.708526869	0.222693817	0.314318911
1.146	-0.708080293	0.224188268	1.157607683
1.148	-0.707629335	0.226715883	1.181244298
1.15	-0.707173907	0.228364014	0.352590205
1.152	-0.706717007	0.228340869	-0.268410107
1.154	-0.706260876	0.227999862	0.120532419
1.156	-0.705804105	0.229121661	1.033263852
1.158	-0.705343394	0.231634447	1.30804607
1.16	-0.704877749	0.2336909	0.59167776
1.162	-0.704409759	0.234022538	-0.200910178
1.164	-0.70394229	0.233571297	-0.04935874
1.166	-0.703474787	0.234300173	0.86451822
1.168	-0.703003948	0.236684476	1.379760186
1.17	-0.702527908	0.239089726	0.836820763
1.172	-0.70204863	0.239850004	-0.072291556
1.174	-0.701569401	0.239404418	-0.179901272
1.176	-0.701090604	0.239752223	0.663847334
1.178	-0.700609188	0.241902211	1.389915557
1.18	-0.700122527	0.24457018	1.070851614
1.182	-0.699631775	0.245806054	0.111650399
1.184	-0.699140399	0.24548952	-0.257881088
1.186	-0.69864973	0.245500848	0.446743565
1.188	-0.698157219	0.247326981	1.336484113
1.19	-0.697659649	0.250150548	1.276779573
1.192	-0.697157235	0.251877533	0.340779174
1.194	-0.696653361	0.251812146	-0.273386061
1.196	-0.696150243	0.251562568	0.230702195
1.198	-0.695646056	0.252999231	1.222222566
1.2	-0.695137214	0.255857536	1.43905876
1.202	-0.694622933	0.258057302	0.60118791
1.204	-0.694106243	0.258354777	-0.220670811
1.206	-0.69359011	0.257946741	0.034024486
1.208	-0.693073611	0.258958453	1.054682644
1.21	-0.692553053	0.261725542	1.544803015
1.212	-0.692026665	0.264345918	0.876065971
1.214	-0.691496865	0.265098903	-0.098754981
1.216	-0.690967174	0.264655481	-0.125485001
1.218	-0.690437685	0.265241176	0.845877139
1.22	-0.689904882	0.267795425	1.584859859
1.222	-0.689366094	0.270752902	1.146810921
1.224	-0.688822906	0.272027304	0.088297199
1.226	-0.688279142	0.271684166	-0.231838664
1.228	-0.687735955	0.271879173	0.61161271
1.23	-0.687190292	0.274112842	1.554662748
1.232	-0.686638742	0.277297506	1.394316941
1.234	-0.686081887	0.279126445	0.331447794
1.236	-0.685523568	0.27902255	-0.272111423
1.238	-0.684965961	0.278898013	0.370523814
1.24	-0.68440674	0.280726259	1.45479358
1.242	-0.683841983	0.284008912	1.600356251
1.244	-0.683271164	0.286388793	0.617115113
1.246	-0.682697837	0.286656411	-0.237521427
1.248	-0.682125089	0.286316102	0.142863981
1.25	-0.681551538	0.287684791	1.291205182
1.252	-0.68097303	0.290925846	1.748961015
1.254	-0.680387912	0.293814935	0.927946917
1.256	-0.679799151	0.294569682	-0.12426405
1.258	-0.679210548	0.2941443	-0.050870874
1.26	-0.678621832	0.29503601	1.075075181
1.262	-0.678028928	0.298095621	1.827710129
1.264	-0.677429116	0.301415335	1.243897172
1.266	-0.676824507	0.302746931	0.065968551
1.268	-0.676219356	0.302386186	-0.191398347
1.27	-0.675614589	0.302823894	0.822286921
1.272	-0.675006534	0.305572666	1.828828653
1.274	-0.674391554	0.309211627	1.543544633
1.276	-0.67377068	0.311176051	0.325831011
1.278	-0.673148313	0.311038991	-0.262087555
1.28	-0.672526572	0.31108709	0.552558287
1.282	-0.671902505	0.313416655	1.750017344
1.284	-0.671271782	0.317237349	1.805573263
1.286	-0.670634205	0.319851031	0.642557265
1.288	-0.669993975	0.320095194	-0.250280056
1.29	-0.669354315	0.319857629	0.288263806
1.292	-0.668713271	0.321690347	1.594945259
1.294	-0.668066116	0.325538076	2.010321014
1.296	-0.667411349	0.328774614	0.99858264
1.298	-0.666752629	0.329544712	-0.148398983
1.3	-0.666094095	0.329160245	0.053017534
1.302	-0.665435013	0.330457326	1.373358879
1.304	-0.664770604	0.334170937	2.141296001
1.306	-0.664098093	0.337960713	1.372530284
1.308	-0.66342026	0.339377606	0.045237394
1.31	-0.662741898	0.339012379	-0.129897509
1.312	-0.662063632	0.339779799	1.100785301
1.314	-0.661381008	0.34320358	2.186558162
1.316	-0.660690099	0.347436449	1.740511892
1.318	-0.659992519	0.349587178	0.325964686
1.32	-0.659293379	0.349424955	-0.239154594
1.322	-0.658594713	0.349716655	0.79783339
1.324	-0.657892764	0.35271264	2.139870376
1.326	-0.65718268	0.357243688	2.077670587
1.328	-0.656464685	0.360173307	0.682729423
1.33	-0.655743822	0.360403941	-0.256957567
1.332	-0.655023479	0.360321968	0.489123493
1.334	-0.654300949	0.362781882	2.001535493
1.336	-0.653570762	0.367440034	2.359876075
1.338	-0.652831622	0.371145892	1.098474454
1.34	-0.65208809	0.371952695	-0.170458484
1.342	-0.651344745	0.371644121	0.201901834
1.344	-0.65060023	0.373500156	1.778854146
1.346	-0.649848839	0.37809924	2.565470043
1.348	-0.649087728	0.382528234	1.550946122
1.35	-0.648320566	0.384075038	0.027080293
1.352	-0.647552855	0.383725708	-0.035581814
1.354	-0.64678481	0.384959392	1.486161584
1.356	-0.64601092	0.389311092	2.676954271
1.358	-0.645226881	0.394360244	2.013889539
1.36	-0.644435092	0.396778988	0.335464908
1.362	-0.643641615	0.396604344	-0.195836608
1.364	-0.642848357	0.397252853	1.144428696
1.366	-0.642050463	0.401180845	2.682515691
1.368	-0.64124237	0.406701365	2.458573039
1.37	-0.64042489	0.41008105	0.747155819
1.372	-0.639604207	0.410314489	-0.253924433
1.374	-0.638783927	0.410473904	0.780441324
1.376	-0.637960295	0.413828384	2.577291822
1.378	-0.637126813	0.419633185	2.855561119
1.38	-0.636282476	0.424010974	1.247302626
1.382	-0.635433098	0.424890361	-0.189170629
1.384	-0.634583857	0.424715544	0.425601278
1.386	-0.633732517	0.427387321	2.364296563
1.388	-0.632872059	0.433261739	3.176638695
1.39	-0.63199955	0.438616904	1.814242718
1.392	-0.631119915	0.440370004	0.013321298
1.394	-0.630239653	0.440070999	0.114420509
1.396	-0.629358379	0.442004344	2.054949644
1.398	-0.628469068	0.447719629	3.396779688
1.4	-0.627566867	0.453970869	2.420449791
1.402	-0.626655311	0.45680057	0.36145538
1.404	-0.625741831	0.456635639	-0.117194672
1.406	-0.624828138	0.457839175	1.669182589
1.408	-0.623907757	0.463168171	3.496051106
1.41	-0.622974082	0.470174678	3.033890013
1.412	-0.622028788	0.474244901	0.855318776
1.414	-0.621079743	0.47451056	-0.233750455
1.416	-0.620130863	0.47506561	1.235129165
1.418	-0.619176815	0.479799938	3.461350925
1.42	-0.618209545	0.487366369	3.619717627
1.422	-0.617228487	0.492789566	1.486816358
1.424	-0.616241345	0.493808209	-0.201926289
1.426	-0.615254204	0.493874248	0.788449027
1.428	-0.614263456	0.497842267	3.287895387
1.43	-0.613260053	0.505727571	4.142220116
1.432	-0.612240911	0.512554654	2.239809381
1.434	-0.611212908	0.514660559	0.007863634
1.436	-0.61018409	0.514477687	0.371380773
1.438	-0.609153111	0.517562542	2.98040032
1.44	-0.608110521	0.525492439	4.566907375
1.442	-0.607050586	0.533705837	3.090777897
1.444	-0.605978645	0.537230561	0.420278155
1.446	-0.604904335	0.537119282	0.031678996
1.448	-0.603829021	0.539276539	2.553944847
1.45	-0.602743559	0.546959237	4.862631447
1.452	-0.601639599	0.55646967	4.010002788
1.454	-0.60052023	0.56172801	1.054421475
1.456	-0.599396123	0.562087063	-0.178331147
1.458	-0.598271691	0.563361718	2.03457087
1.46	-0.597138896	0.570506435	5.003625123
1.462	-0.595986994	0.581153762	4.963245888
1.464	-0.594816141	0.588431686	1.924024141
1.466	-0.593637314	0.589735333	-0.20222671
1.468	-0.592458154	0.590278564	1.459772652
1.47	-0.591272601	0.596616429	4.971361642
1.472	-0.590067938	0.608174765	5.91390296
1.474	-0.588840769	0.617720988	3.03878204
1.476	-0.587601484	0.620518114	0.021082216
1.478	-0.586360946	0.620605119	0.879201433
1.48	-0.585115983	0.625912288	4.756168516
1.482	-0.583852545	0.638099389	6.825628734
1.484	-0.582563155	0.650122793	4.407437253
1.486	-0.581256562	0.655041863	0.559955944
1.488	-0.579946628	0.655093899	0.356231162
1.49	-0.578634005	0.659217351	4.358587183
1.492	-0.577304161	0.671708189	7.6655174
1.494	-0.575945141	0.686384351	6.043724482
1.496	-0.574562824	0.694151392	1.496576318
1.498	-0.573173604	0.694768637	-0.028290862
1.5	-0.571782888	0.697656578	3.790584718
1.502	-0.570376775	0.710101057	8.408145553
1.504	-0.568938555	0.727593625	7.977615889
1.506	-0.567469806	0.73907725	2.941559272
1.508	-0.565988703	0.74109668	-0.167180897
1.51	-0.564506353	0.742838779	3.076974163
1.512	-0.563010884	0.754884073	9.041374007
1.514	-0.561480681	0.775392829	10.27773548
1.516	-0.559911304	0.791706647	5.066572134
1.518	-0.558321578	0.796317628	0.094272222
1.52	-0.55672932	0.797208624	2.258038104
1.522	-0.555126485	0.80852823	9.576496083
1.524	-0.5534865	0.832392537	13.10094136
1.526	-0.551796653	0.855130291	8.18248141
1.528	-0.550074737	0.864132138	1.012283446
1.53	-0.548346484	0.864796173	1.396294459
1.532	-0.546610155	0.875133191	10.07093709
1.534	-0.544834145	0.903072976	16.82011219
1.536	-0.542994056	0.93489749	12.95372085
1.538	-0.541103932	0.95135591	3.101232674
1.54	-0.539199159	0.953051063	0.597671564
1.542	-0.537288203	0.96230385	10.69486375
1.544	-0.535334009	0.996091713	22.43442942
1.546	-0.533294029	1.042499628	21.13249604
1.548	-0.531173135	1.072807645	7.706785003
1.55	-0.529019589	1.078404014	0.094262906
1.552	-0.526859757	1.086888748	12.00645845
1.554	-0.524649097	1.131941007	33.44579037
1.556	-0.522309444	1.208710812	39.27844874
1.558	-0.519820111	1.272116663	20.25897756
1.56	-0.517249625	1.290983106	0.727648278
1.562	-0.514665095	1.300893637	17.01854592
1.564	-0.512000035	1.386478029	74.38296981
1.566	-0.509038492	1.594657767	129.6807726
1.568	-0.505577093	1.862724517	125.1438926
1.57	-0.501638877	2.044444792	44.45122835
1.572	-0.497531976	2.023846134	-65.55912757
1.574	-0.493673965	1.81388817	-132.6796529
1.576	-0.490322268	1.5455629	-121.6629655
1.578	-0.487441449	1.357767438	-60.89058433
1.58	-0.484806791	1.292599534	-9.793232004
1.582	-0.482224754	1.2886945	-2.796696871
1.584	-0.479663172	1.263726617	-25.40144282
1.586	-0.477201102	1.194437188	-40.28769635
1.588	-0.474892472	1.119849587	-29.54124257
1.59	-0.47269869	1.081792572	-8.103326234
1.592	-0.470541356	1.077028344	-0.225033086
1.594	-0.468390486	1.068969979	-10.67064057
1.596	-0.466282857	1.034605708	-22.7338633
1.598	-0.464261956	0.988109754	-20.75065263
1.6	-0.46232077	0.958177669	-7.957806794
1.602	-0.460412843	0.951988384	-0.010883061
1.604	-0.458508844	0.949348322	-4.941798911
1.606	-0.456626066	0.929860969	-14.59309881
1.608	-0.454799251	0.897084407	-16.17885402
1.61	-0.453034211	0.87144198	-8.042619374
1.612	-0.451301491	0.863753476	-0.469295229
1.614	-0.449573423	0.863031962	-2.115806379
1.616	-0.447855624	0.851765971	-9.706840537
1.618	-0.446175394	0.827681966	-13.07204391
1.62	-0.444544934	0.805110525	-8.084396653
1.622	-0.44294622	0.796063055	-1.17856701
1.624	-0.441354139	0.795684758	-0.659324008
1.626	-0.43976659	0.789446052	-6.405459259
1.628	-0.438204217	0.771632793	-10.63574381
1.63	-0.436682319	0.75169559	-7.994436756
1.632	-0.435191369	0.741543815	-1.962627036
1.634	-0.433709486	0.740680112	0.01138617
1.636	-0.43222938	0.737584339	-4.056381637
1.638	-0.430765645	0.724600342	-8.576358893
1.64	-0.429334605	0.707142587	-7.742935373
1.642	-0.427933271	0.696206779	-2.723489778
1.644	-0.426543461	0.694411588	0.182874884
1.646	-0.425154565	0.693197808	-2.367754452
1.648	-0.423775706	0.684034875	-6.775917222
1.65	-0.422422791	0.668997862	-7.327629669
1.652	-0.421097835	0.657632121	-3.397935894
1.654	-0.419786619	0.654695722	0.02532647
1.656	-0.418476695	0.654457649	-1.182472291
1.658	-0.417172348	0.648321234	-5.189323079
1.66	-0.415888029	0.635659505	-6.762672511
1.662	-0.414629437	0.624226621	-3.943422502
1.664	-0.41338638	0.620103411	-0.344387582
1.666	-0.4121458	0.620169983	-0.402223637
1.668	-0.410907839	0.616383448	-3.803826987
1.67	-0.409684755	0.606024624	-6.073185861
1.672	-0.408484757	0.594874578	-4.332784524
1.674	-0.407301558	0.58963944	-0.837640152
1.676	-0.406122494	0.589516484	0.044637338
1.678	-0.404944322	0.587479558	-2.62024889
1.68	-0.403776636	0.579305556	-5.291657035
1.682	-0.40262909	0.568757003	-4.551883021
1.684	-0.401499018	0.562573621	-1.38344121
1.686	-0.400374949	0.561912266	0.217740879
1.688	-0.399251053	0.561085461	-1.643203945
1.69	-0.398134018	0.554926227	-4.45499468
1.692	-0.397034001	0.54525112	-4.598189357
1.694	-0.395951527	0.5383456	-1.923951962
1.696	-0.394876921	0.536922379	0.171431937
1.698	-0.393802575	0.536824261	-0.875650379
1.7	-0.39273224	0.532459687	-3.601874783
1.702	-0.391675757	0.523871419	-4.479530799
1.704	-0.390636304	0.516508623	-2.412719232
1.706	-0.389606409	0.514210131	-0.042455493
1.708	-0.38857748	0.514420611	-0.315831257
1.71	-0.387550472	0.511588105	-2.770295516
1.712	-0.386534242	0.504233525	-4.212694026
1.714	-0.385534007	0.496695308	-2.81407819
1.716	-0.384544713	0.493503952	-0.373932249
1.718	-0.383557523	0.493669684	0.044269362
1.72	-0.382570897	0.492075602	-1.995369655
1.722	-0.38159219	0.486031115	-3.821790428
1.724	-0.380628004	0.47859647	-3.102950663
1.726	-0.379675743	0.47457572	-0.775332801
1.728	-0.378726984	0.474415213	0.219405995
1.73	-0.377778108	0.473748711	-1.307422235
1.732	-0.376834614	0.469020485	-3.336390621
1.734	-0.375903833	0.461947996	-3.264632875
1.736	-0.374985511	0.457226573	-1.202378883
1.738	-0.374072186	0.456533542	0.230755091
1.74	-0.37315866	0.45648156	-0.730467076
1.742	-0.372248387	0.453009647	-2.78949178
1.744	-0.371348804	0.446522735	-3.294359546
1.746	-0.370461741	0.441277815	-1.615469198
1.748	-0.369581127	0.439921875	0.104993451
1.75	-0.368700726	0.440184104	-0.281124604
1.752	-0.367821917	0.437850076	-2.215412103
1.754	-0.366951684	0.432125532	-3.196545096
1.756	-0.366093575	0.426565401	-1.980948728
1.758	-0.365243197	0.424489675	-0.127067883
1.76	-0.364393836	0.424792477	0.031977579
1.762	-0.363544903	0.423429988	-1.647720936
1.764	-0.362702457	0.41859014	-2.983676876
1.766	-0.36187133	0.412936949	-2.272183165
1.768	-0.361048951	0.410152519	-0.432145797
1.77	-0.360228661	0.410260923	0.208306097
1.772	-0.35940813	0.409668462	-1.117315242
1.774	-0.358592139	0.405777182	-2.674886957
1.776	-0.357786318	0.400250545	-2.470317448
1.778	-0.356989928	0.396827969	-0.776300785
1.78	-0.356196842	0.396555041	0.255038224
1.782	-0.35540332	0.396510034	-0.650745561
1.784	-0.354612624	0.393572564	-2.29426571
1.786	-0.353830692	0.388374749	-2.564641964
1.788	-0.353058503	0.384433105	-1.126769987
1.79	-0.352290859	0.383646187	0.186234208
1.792	-0.351523002	0.383919552	-0.268879245
1.794	-0.350756566	0.381885964	-1.869005501
1.796	-0.34999733	0.377189354	-2.552529757
1.798	-0.349247767	0.372883446	-1.453691465
1.8	-0.348503906	0.371506995	0.021631646
1.802	-0.347760404	0.371877265	0.014032611
1.804	-0.347017278	0.370649123	-1.427477838
1.806	-0.346279733	0.36658651	-2.438944119
1.808	-0.345551426	0.362092994	-1.731608443
1.81	-0.344829802	0.360107962	-0.214851023
1.812	-0.344109371	0.360374146	0.190843785
1.814	-0.343388657	0.359813812	-0.997353114
1.816	-0.342671948	0.356471904	-2.235548241
1.818	-0.34196372	0.351975163	-1.940662036
1.82	-0.341262907	0.349415088	-0.49679959
1.822	-0.340564288	0.349407537	0.261544226
1.824	-0.339865112	0.349349411	-0.603869401
1.826	-0.3391685	0.346765753	-1.959476144
1.828	-0.33847935	0.342444341	-2.067404993
1.83	-0.337798054	0.339388522	-0.797066866
1.832	-0.337120019	0.338977231	0.232849555
1.834	-0.336441513	0.339240122	-0.268346477
1.836	-0.335764341	0.337403424	-1.63184615
1.838	-0.335093428	0.333417842	-2.105196012
1.84	-0.334430487	0.329982137	-1.089500821
1.842	-0.333771847	0.329082085	0.117391066
1.844	-0.333113137	0.32948189	-0.007024544
1.846	-0.332454801	0.328335545	-1.276113685
1.848	-0.331801422	0.324818028	-2.054162634
1.85	-0.331155813	0.321143949	-1.350531332
1.852	-0.330515432	0.319717283	-0.067427826
1.854	-0.329875635	0.320079147	0.169714678
1.856	-0.329235557	0.31952755	-0.916368709
1.858	-0.328599121	0.316574379	-1.920748992
1.86	-0.327969958	0.312817241	-1.56052099
1.862	-0.327346764	0.310872307	-0.300823896
1.864	-0.326724985	0.311041515	0.257711978
1.866	-0.326102595	0.310958632	-0.575684304
1.868	-0.325482601	0.308625327	-1.716890964
1.87	-0.324869126	0.304942231	-1.704803321
1.872	-0.32426213	0.302529672	-0.560177272
1.874	-0.323657472	0.302380639	0.25897412
1.876	-0.323052186	0.302620146	-0.274617082
1.878	-0.322448194	0.30091969	-1.458884071
1.88	-0.321849777	0.297458128	-1.774354097
1.882	-0.321258075	0.294664425	-0.822621082
1.884	-0.320669647	0.294107276	0.181217697
1.886	-0.320080861	0.294513543	-0.029947741
1.888	-0.319492473	0.293417599	-1.166027331
1.89	-0.318908588	0.290305372	-1.766066641
1.892	-0.318331376	0.287244376	-1.066573568
1.894	-0.317758308	0.286228805	0.037059023
1.896	-0.317185391	0.28664795	0.146267734
1.898	-0.316612226	0.286090844	-0.859138301
1.9	-0.316042442	0.283427886	-1.682628459
1.902	-0.315479017	0.280230978	-1.273115685
1.904	-0.314920472	0.278747257	-0.157083112
1.906	-0.314362769	0.279037531	0.247287736
1.908	-0.313804442	0.278922601	-0.559039982
1.91	-0.313248401	0.276775163	-1.532022444
1.912	-0.312698164	0.273580757	-1.42713034
1.914	-0.312153352	0.271657949	-0.382288704
1.916	-0.311610187	0.271698804	0.271891727
1.918	-0.311066299	0.271906578	-0.285119001
1.92	-0.310523698	0.270304034	-1.32669958
1.922	-0.309986148	0.267247151	-1.51813767
1.924	-0.309454341	0.264948778	-0.618548133
1.926	-0.308925026	0.264648043	0.2242057
1.928	-0.308395151	0.265045611	-0.054046774
1.93	-0.307865719	0.263979999	-1.082490078
1.932	-0.307340445	0.261182607	-1.540782741
1.934	-0.306820987	0.258600162	-0.846186312
1.936	-0.306304833	0.257898946	0.113172949
1.938	-0.305788514	0.258349843	0.121258246
1.94	-0.305271994	0.257778026	-0.81733493
1.942	-0.304758666	0.255340758	-1.494956374
1.944	-0.304250978	0.252585608	-1.047203991
1.946	-0.303747313	0.251460676	-0.048280824
1.948	-0.303244058	0.251834574	0.232367435
1.95	-0.302740193	0.251682781	-0.549929125
1.952	-0.302238544	0.24967854	-1.385554658
1.954	-0.301742132	0.246872823	-1.206449353
1.956	-0.301250309	0.245336393	-0.244320496
1.958	-0.300759597	0.24551795	0.275740031
1.96	-0.300268112	0.245688269	-0.29837075
1.962	-0.299777925	0.244158076	-1.221906584
1.964	-0.299292375	0.24142526	-1.312547203
1.966	-0.298811791	0.239522347	-0.457431331
1.968	-0.298333079	0.239418632	0.252768085
1.97	-0.297853671	0.23979694	-0.078906824
1.972	-0.297374761	0.238748211	-1.016920454
1.974	-0.296899739	0.236203981	-1.358531522
1.976	-0.29642984	0.23400755	-0.669716471
1.978	-0.295962576	0.233553596	0.169478196
1.98	-0.295494908	0.234018309	0.095142604
1.982	-0.295027103	0.233425595	-0.786017045
1.984	-0.294562344	0.231169679	-1.342148836
1.986	-0.294102642	0.228774042	-0.864171257
1.988	-0.29364627	0.227936201	0.035922601
1.99	-0.293189971	0.228367212	0.214215082
1.992	-0.292733098	0.22817525	-0.54592974
1.994	-0.292278397	0.226284712	-1.265823091
1.996	-0.29182847	0.223797686	-1.025847895
1.998	-0.291382451	0.222574647	-0.134687793
2	-0.290937115	0.222861815	0.273042773
2.002	-0.290490987	0.22299058	-0.313458435
2.004	-0.290046184	0.221515008	-1.136295939
2.006	-0.28960568	0.219049422	-1.142834109
2.008	-0.2891695	0.217470897	-0.327039974
2.01	-0.288734694	0.217521516	0.270868884
2.012	-0.288299097	0.217872862	-0.104264528
2.014	-0.287864063	0.216831693	-0.963978052
2.016	-0.2874327	0.214496878	-1.206984392
2.018	-0.287005886	0.21262013	-0.52488566
2.02	-0.286581155	0.212364881	0.211339241
2.022	-0.286155843	0.212830239	0.068211092
2.024	-0.285730466	0.212212355	-0.762065776
2.026	-0.285308023	0.210106196	-1.214361213
2.028	-0.28489015	0.208010735	-0.71223389
2.03	-0.284475032	0.207407757	0.102087083
2.032	-0.284059723	0.207876313	0.193635954
2.034	-0.28364389	0.207641848	-0.545491917
2.036	-0.283230203	0.205843946	-1.165364707
2.038	-0.282820903	0.203624822	-0.874485528
2.04	-0.282414939	0.202661681	-0.045950282
2.042	-0.282009315	0.203028432	0.265424118
2.044	-0.281602902	0.20311259	-0.329788981
2.046	-0.28119785	0.201678985	-1.064551446
2.048	-0.280796816	0.199439199	-0.999432265
2.05	-0.280399564	0.198132681	-0.21942693
2.052	-0.280003274	0.198305816	0.281087606
2.054	-0.279606134	0.198624359	-0.129946946
2.056	-0.279209628	0.197584133	-0.920164393
2.058	-0.278816612	0.195426736	-1.078054223
2.06	-0.278427658	0.19382054	-0.403626709
2.062	-0.278040327	0.193727629	0.242285123
2.064	-0.277652282	0.194183598	0.040654142
2.066	-0.27726425	0.193537535	-0.743415546
2.068	-0.276879064	0.191557985	-1.105066049
2.07	-0.276498032	0.189718561	-0.58356739
2.072	-0.27611927	0.189311151	0.15457353
2.074	-0.275740106	0.1898023	0.171163907
2.076	-0.27536048	0.189523648	-0.54757888
2.078	-0.274982987	0.187802955	-1.079180263
2.08	-0.274609551	0.185813823	-0.74509086
2.082	-0.274238962	0.18507017	0.026888068
2.084	-0.273868431	0.185496558	0.253973013
2.086	-0.273497132	0.18553376	-0.346962931
2.088	-0.273127239	0.1841329	-1.003077141
2.09	-0.272761122	0.182087912	-0.875862704
2.092	-0.272398321	0.181013684	-0.129204369
2.094	-0.272036138	0.181284882	0.285171673
2.096	-0.271673071	0.181566039	-0.155838975
2.098	-0.271310714	0.180521985	-0.883091281
2.1	-0.270951696	0.178518037	-0.966212834
2.102	-0.270596316	0.177145026	-0.300419863
2.104	-0.270242169	0.177186424	0.264729581
2.106	-0.269887209	0.177625108	0.012597996
2.108	-0.269532346	0.176948728	-0.728644594
2.11	-0.269180258	0.175078459	-1.009761666
2.112	-0.268831964	0.17346142	-0.47277059
2.114	-0.268485521	0.173219214	0.196391819
2.116	-0.268138508	0.173721186	0.147162545
2.118	-0.267791102	0.173397102	-0.551472581
2.12	-0.267445829	0.171742115	-1.003792822
2.122	-0.267104322	0.169954026	-0.632601803
2.124	-0.266765241	0.169398556	0.087305385
2.126	-0.266425981	0.169868868	0.239442504
2.128	-0.266085992	0.169857242	-0.36470425
2.13	-0.265747455	0.168482306	-0.949352101
2.132	-0.265412485	0.166608432	-0.767578105
2.134	-0.265080425	0.165735669	-0.052590306
2.136	-0.264748689	0.166085645	0.28434283
2.138	-0.264416057	0.166325703	-0.181864907
2.14	-0.264084214	0.165274348	-0.85107233
2.142	-0.263755579	0.163405554	-0.86754975
2.144	-0.263430212	0.162236682	-0.211359692
2.146	-0.263105739	0.162390259	0.280375988
2.148	-0.262780382	0.162805266	-0.015875019
2.15	-0.262455211	0.162097038	-0.716743101
2.152	-0.262132758	0.160322868	-0.925239777
2.154	-0.261813778	0.158902035	-0.375992678
2.156	-0.261496285	0.158801032	0.229683971
2.158	-0.261178088	0.159304311	0.121883054
2.16	-0.260859575	0.158933858	-0.556662097
2.162	-0.2605432	0.15733588	-0.936706777
2.164	-0.260230335	0.15572632	-0.533382624
2.166	-0.259919522	0.15533427	0.137796466
2.168	-0.259608336	0.155835818	0.222364977
2.17	-0.259296468	0.155773823	-0.382819478
2.172	-0.258986105	0.154419719	-0.901555045
2.174	-0.258679122	0.152698563	-0.671289177
2.176	-0.258374688	0.152002867	0.013148346
2.178	-0.258070327	0.152416063	0.279476419
2.18	-0.257765076	0.152611924	-0.207977602
2.182	-0.257460695	0.151550727	-0.822882424
2.184	-0.257159407	0.149802923	-0.779216953
2.186	-0.256861054	0.148815206	-0.133603617
2.188	-0.256563303	0.149063118	0.29045702
2.19	-0.256264618	0.149449128	-0.044714564
2.192	-0.255966211	0.148707953	-0.706975094
2.194	-0.255670475	0.147019735	-0.849148495
2.196	-0.255377925	0.145774412	-0.29041141
2.198	-0.255086539	0.145795269	0.256013343
2.2	-0.254794343	0.146291975	0.095498704
2.202	-0.254501915	0.145874418	-0.562776471
2.204	-0.254211634	0.144326824	-0.876081533
2.206	-0.253924633	0.142878023	-0.444750868
2.208	-0.253639352	0.14262945	0.180196212
2.21	-0.253353533	0.143151764	0.203121779
2.212	-0.253067089	0.14303808	-0.401173003
2.214	-0.252782206	0.141700988	-0.858335521
2.216	-0.252500537	0.140118083	-0.584553374
2.218	-0.25222109	0.139579829	0.07003627
2.22	-0.2519415	0.140043435	0.271210907
2.222	-0.251661038	0.140192431	-0.234152057
2.224	-0.251381531	0.139119538	-0.797609653
2.226	-0.251105014	0.137481644	-0.699086433
2.228	-0.250831132	0.136656624	-0.065031359
2.23	-0.250557593	0.136984212	0.295882634
2.232	-0.25028309	0.137336687	-0.073895226
2.234	-0.25000896	0.136561772	-0.698792686
2.236	-0.249737461	0.134951634	-0.779720205
2.238	-0.249468886	0.133865243	-0.213907753
2.24	-0.249201189	0.133992104	0.27654496
2.242	-0.248932597	0.134475561	0.068126014
2.244	-0.248663861	0.1340103	-0.569542763
2.246	-0.248397288	0.132508017	-0.820526391
2.248	-0.248133783	0.131205798	-0.364679577
2.25	-0.2478717	0.131084392	0.215883257
2.252	-0.247608938	0.131618651	0.181986698
2.254	-0.247345619	0.1314521	-0.419671704
2.256	-0.247083918	0.130129161	-0.818668812
2.258	-0.246825277	0.128673023	-0.50551363
2.26	-0.246568564	0.128276206	0.119606101
2.262	-0.246311519	0.128779485	0.260017153
2.264	-0.246053632	0.128879246	-0.260381726
2.266	-0.245796786	0.127793307	-0.774560701
2.268	-0.245542837	0.1262566	-0.625530733
2.27	-0.245291249	0.125579275	-0.004026602
2.272	-0.245039773	0.125974301	0.297334639
2.274	-0.244787319	0.126289264	-0.103412513
2.276	-0.244535336	0.125480031	-0.691780951
2.278	-0.244285949	0.123941847	-0.715595675
2.28	-0.244039246	0.123000975	-0.144855438
2.282	-0.243793162	0.123220653	0.292161902
2.284	-0.243546118	0.123685079	0.039837867
2.286	-0.243299024	0.12317159	-0.576759091
2.288	-0.243054109	0.121710737	-0.768966919
2.29	-0.242812068	0.120543696	-0.291603047
2.292	-0.242571176	0.120535949	0.245912579
2.294	-0.242329488	0.121074579	0.159153722
2.296	-0.242087317	0.12085406	-0.438255357
2.298	-0.241846822	0.119543141	-0.781760719
2.3	-0.241609247	0.118204609	-0.432726521
2.302	-0.241373327	0.117936031	0.163040582
2.304	-0.24113691	0.118469827	0.246243374
2.306	-0.240899694	0.118518181	-0.286676704
2.308	-0.240663604	0.117418222	-0.753198378
2.31	-0.240430327	0.115975815	-0.557277431
2.312	-0.240199156	0.115433885	0.050667715
2.314	-0.239967891	0.115885976	0.295328861
2.316	-0.239735648	0.116159855	-0.133280931
2.318	-0.239503975	0.115315866	-0.68562148
2.32	-0.239274869	0.113844875	-0.655706531
2.322	-0.239048223	0.113038595	-0.081980333
2.324	-0.23882196	0.11333998	0.303542607
2.326	-0.238594689	0.113780258	0.010671446
2.328	-0.238367465	0.113218044	-0.584276997
2.33	-0.23814244	0.111795672	-0.720555012
2.332	-0.237920107	0.110754598	-0.224285937
2.334	-0.237698672	0.110849198	0.271104461
2.336	-0.237476342	0.111385574	0.134754874
2.338	-0.23725361	0.111110009	-0.456890803
2.34	-0.237032615	0.10980954	-0.746983103
2.342	-0.236814406	0.108581294	-0.365045528
2.344	-0.236597601	0.108429981	0.201268805
2.346	-0.236380153	0.10898636	0.230144821
2.348	-0.236161957	0.108981248	-0.313063338
2.35	-0.235944976	0.107866572	-0.733099215
2.352	-0.235730729	0.106513044	-0.493309513
2.354	-0.235518348	0.106096357	0.10004823
2.356	-0.235305689	0.106596605	0.29025688
2.358	-0.235092062	0.106826104	-0.163533684
2.36	-0.234879109	0.105947004	-0.680067732
2.362	-0.234668696	0.104539533	-0.599194198
2.364	-0.234460531	0.103858914	-0.024263523
2.366	-0.234252535	0.104232545	0.31121348
2.368	-0.234043495	0.104644047	-0.019367414
2.37	-0.233834605	0.10403259	-0.591989894
2.372	-0.233627935	0.10264649	-0.674606471
2.374	-0.233423785	0.101723941	-0.16173228
2.376	-0.233220299	0.101911338	0.292105732
2.378	-0.233015837	0.102439558	0.108871445
2.38	-0.23281106	0.102107842	-0.475568784
2.382	-0.232608082	0.100816688	-0.713828948
2.384	-0.232407762	0.099692904	-0.301539186
2.386	-0.232208611	0.099649676	0.235033194
2.388	-0.232008689	0.100221661	0.211903407
2.39	-0.231808078	0.100161065	-0.339585085
2.392	-0.231608773	0.099031168	-0.713923932
2.394	-0.231412125	0.097762294	-0.432794933
2.396	-0.231217119	0.097462453	0.144920692
2.398	-0.231021667	0.09800311	0.2824144
2.4	-0.230825269	0.098185109	-0.194223789
2.402	-0.23062965	0.097270569	-0.674928151
2.404	-0.230436547	0.095923833	-0.545352151
2.406	-0.230245491	0.095361583	0.029127582
2.408	-0.230054405	0.095799324	0.315585375
2.41	-0.229862253	0.09617777	-0.050302596
2.412	-0.229670358	0.095516493	-0.599825687
2.414	-0.229480706	0.094165049	-0.630556263
2.416	-0.229293408	0.09335505	-0.103120129
2.418	-0.229106557	0.093627129	0.309432947
2.42	-0.228918661	0.09414184	0.081540497
2.422	-0.228730544	0.093752788	-0.494302856
2.424	-0.228544288	0.092470152	-0.681880094
2.426	-0.228360569	0.091446252	-0.241431696
2.428	-0.228177797	0.091503412	0.264937442
2.43	-0.227994139	0.092084775	0.191640374
2.432	-0.227809861	0.091966652	-0.366304639
2.434	-0.227626979	0.090821157	-0.695396388
2.436	-0.227446683	0.089633708	-0.375035013
2.438	-0.227267814	0.08944378	0.185950426
2.44	-0.227088345	0.090018036	0.27202054
2.442	-0.226907964	0.090149493	-0.225426653
2.444	-0.226728468	0.089199161	-0.670054557
2.446	-0.226551466	0.087911113	-0.493583254
2.448	-0.226376318	0.087461325	0.078889947
2.45	-0.226200956	0.087956131	0.316979233
2.452	-0.226024517	0.088297473	-0.08218845
2.454	-0.225848446	0.087585687	-0.607742505
2.456	-0.225674641	0.086267769	-0.587925283
2.458	-0.225503031	0.085565591	-0.047752797
2.46	-0.225331664	0.085915439	0.323503531
2.462	-0.225159195	0.08641169	0.052757685
2.464	-0.224986604	0.085963987	-0.513130181
2.466	-0.224815937	0.084689329	-0.650783296
2.468	-0.224647691	0.083761801	-0.184058024
2.47	-0.224480179	0.083912911	0.291481877
2.472	-0.22431168	0.084498012	0.169423823
2.474	-0.224142637	0.084320222	-0.393307516
2.476	-0.223975083	0.083158822	-0.67728826
2.478	-0.223810045	0.082050422	-0.319424934
2.48	-0.223646228	0.081964734	0.223700348
2.482	-0.22348167	0.082566541	0.259230643
2.484	-0.223316241	0.082644411	-0.257244356
2.486	-0.223151809	0.08165786	-0.66533435
2.488	-0.222989847	0.08042708	-0.443366759
2.49	-0.222829555	0.080085049	0.125623871
2.492	-0.222668875	0.080630788	0.315644213
2.494	-0.222507119	0.080931104	-0.11511292
2.496	-0.222345844	0.080167956	-0.615726982
2.498	-0.222186861	0.078882837	-0.546294513
2.5	-0.222029918	0.078284848	0.00497933
2.502	-0.221873021	0.07870658	0.334658792
2.504	-0.221714979	0.079179709	0.022476799
2.506	-0.221556921	0.078671842	-0.532114261
2.508	-0.22140085	0.077404814	-0.620231725
2.51	-0.221247086	0.07657109	-0.128828072
2.512	-0.221093851	0.076810813	0.315090544
2.514	-0.220939541	0.077394468	0.14527206
2.516	-0.220784769	0.077154702	-0.420707527
2.518	-0.220631581	0.075977097	-0.659407666
2.52	-0.220480841	0.074946131	-0.265421688
2.522	-0.220331122	0.074960129	0.258661021
2.524	-0.220180532	0.075584069	0.244144144
2.526	-0.220029121	0.075605212	-0.289812139
2.528	-0.219878821	0.074581879	-0.660685627
2.53	-0.219730971	0.0734075	-0.394231181
2.532	-0.219584608	0.073169609	0.169864712
2.534	-0.219437693	0.073760936	0.311770404
2.536	-0.219289713	0.074016329	-0.149203424
2.538	-0.219142334	0.073200736	-0.623794956
2.54	-0.218997271	0.071948028	-0.505283667
2.542	-0.218854096	0.071451597	0.055630769
2.544	-0.218710781	0.071940241	0.343181418
2.546	-0.218566286	0.072385762	-0.00939405
2.548	-0.218421885	0.071815949	-0.55135002
2.55	-0.218279539	0.070556332	-0.589949904
2.552	-0.218139385	0.069814715	-0.075195922
2.554	-0.217999563	0.070138714	0.336133057
2.556	-0.217858586	0.070716092	0.119153071
2.558	-0.217717239	0.070411783	-0.448654856
2.56	-0.217577573	0.069217617	-0.64159055
2.562	-0.217440285	0.068263169	-0.212515947
2.564	-0.217303826	0.06837334	0.291276096
2.566	-0.217166372	0.069014523	0.226808307
2.568	-0.217028158	0.068975608	-0.32330796
2.57	-0.216891171	0.067914726	-0.656054834
2.572	-0.216756615	0.066796381	-0.345730105
2.574	-0.216623367	0.066660041	0.212110874
2.576	-0.216489411	0.067292307	0.305497464
2.578	-0.216354408	0.067498804	-0.184636314
2.58	-0.216220131	0.06662937	-0.631994833
2.582	-0.216088197	0.06540897	-0.464532063
2.584	-0.215958	0.065012428	0.104730201
2.586	-0.215827482	0.065563857	0.349309315
2.588	-0.215695759	0.065977362	-0.043000237
2.59	-0.215564248	0.065343451	-0.570972018
2.592	-0.215434859	0.064091101	-0.559680538
2.594	-0.21530755	0.063440734	-0.022630756
2.596	-0.215180379	0.063845625	0.354943561
2.598	-0.215051983	0.064412152	0.09097987
2.6	-0.214923314	0.064040367	-0.477347917
2.602	-0.214796427	0.062829161	-0.623694057
2.604	-0.214671851	0.06195099	-0.160204745
2.606	-0.21454791	0.062154838	0.321965938
2.608	-0.214422862	0.062808826	0.207218033
2.61	-0.21429712	0.062706216	-0.35796653
2.612	-0.214172728	0.06160672	-0.651416925
2.614	-0.214050747	0.060544518	-0.297418241
2.616	-0.213929897	0.060508162	0.252851231
2.618	-0.213808187	0.061177365	0.296919975
2.62	-0.213685459	0.061330801	-0.221651387
2.622	-0.213563588	0.060405707	-0.640414365
2.624	-0.213444087	0.059217763	-0.423679623
2.626	-0.213326173	0.058920411	0.152810424
2.628	-0.21320776	0.059531316	0.353247246
2.63	-0.213088125	0.05990837	-0.078553724
2.632	-0.212968829	0.059207713	-0.591167199
2.634	-0.212851724	0.057962499	-0.52917187
2.636	-0.212736586	0.057403385	0.029414006
2.638	-0.212621395	0.057886746	0.371838981
2.64	-0.212504915	0.058438024	0.060600729
2.642	-0.212388269	0.057995321	-0.507050978
2.644	-0.21227351	0.056766378	-0.605591407
2.646	-0.212160993	0.055964935	-0.107961639
2.648	-0.21204892	0.056261017	0.351152299
2.65	-0.211935631	0.056923771	0.185311336
2.652	-0.211821725	0.056753379	-0.394100207
2.654	-0.211709297	0.055613788	-0.646778504
2.656	-0.21159926	0.054608307	-0.248824773
2.658	-0.211490176	0.054671455	0.292595474
2.66	-0.211380086	0.055374223	0.286089869
2.662	-0.211269014	0.055470108	-0.26057398
2.664	-0.211158937	0.054486959	-0.649192295
2.666	-0.211051259	0.053331831	-0.382345677
2.668	-0.210945016	0.053134018	0.200443013
2.67	-0.2108381	0.053801941	0.355177593
2.672	-0.210729951	0.054137967	-0.11635392
2.674	-0.210622276	0.053367241	-0.612194649
2.676	-0.210516865	0.052128973	-0.498164154
2.678	-0.210413307	0.051662049	0.081537673
2.68	-0.210309505	0.052222489	0.387138978
2.682	-0.210204355	0.052754215	0.027782301
2.684	-0.210099156	0.052236453	-0.53812089
2.686	-0.209995954	0.050988747	-0.587168001
2.688	-0.209894926	0.050265227	-0.055200023
2.69	-0.209794147	0.050653263	0.379287653
2.692	-0.209692049	0.051321117	0.160959276
2.694	-0.209589419	0.05107821	-0.432130769
2.696	-0.209488402	0.049896459	-0.642185081
2.698	-0.209389758	0.048948772	-0.199420036
2.7	-0.209291884	0.049112167	0.331912154
2.702	-0.209192861	0.049845789	0.273015921
2.704	-0.209092901	0.049879127	-0.301849071
2.706	-0.208994083	0.04883474	-0.658537575
2.708	-0.208897695	0.04771298	-0.34010241
2.71	-0.208802586	0.04761625	0.248283428
2.712	-0.20870663	0.048339676	0.355271774
2.714	-0.208609439	0.048629817	-0.156820623
2.716	-0.208512864	0.047784775	-0.634416675
2.718	-0.208418633	0.046553113	-0.466373395
2.72	-0.208326137	0.046180391	0.134441788
2.722	-0.208233204	0.046817714	0.401191007
2.724	-0.20813887	0.0473256	-0.00781811
2.726	-0.208044613	0.046727666	-0.571048789
2.728	-0.20795247	0.045459669	-0.568318763
2.73	-0.207862431	0.044816127	-0.001222948
2.732	-0.207772444	0.045297218	0.406894621
2.734	-0.207681035	0.045966871	0.133947898
2.736	-0.20758919	0.045645801	-0.472639208
2.738	-0.207499103	0.044418999	-0.637734762
2.74	-0.20741137	0.043530728	-0.148569308
2.742	-0.207324222	0.04379659	0.371481931
2.744	-0.207235779	0.044559103	0.257659821
2.746	-0.207146453	0.044524155	-0.34609526
2.748	-0.207058426	0.043414244	-0.668761191
2.75	-0.206972865	0.042326563	-0.296438007
2.752	-0.206888424	0.04233393	0.297135989
2.754	-0.206802955	0.043112472	0.353704543
2.756	-0.206716256	0.043351411	-0.200546967
2.758	-0.20663033	0.042426512	-0.658349144
2.76	-0.206546831	0.041200833	-0.433469592
2.762	-0.206464947	0.040925654	0.189002989
2.764	-0.206382426	0.041641136	0.414406041
2.766	-0.206298455	0.042120824	-0.046698029
2.768	-0.2062147	0.041436234	-0.60652754
2.77	-0.206133185	0.040145672	-0.548947151
2.772	-0.206053701	0.039585219	0.054851977
2.774	-0.205974066	0.040162207	0.434624885
2.776	-0.205892906	0.040830759	0.103947453
2.778	-0.205811417	0.04042457	-0.516446738
2.78	-0.205731843	0.039148631	-0.633602998
2.782	-0.205654606	0.038322048	-0.095462881
2.784	-0.205577759	0.038694497	0.41217942
2.786	-0.205499469	0.039484863	0.239927709
2.788	-0.205420358	0.0393748	-0.394193418
2.79	-0.20534272	0.038193495	-0.680330229
2.792	-0.205267586	0.037140737	-0.250700766
2.794	-0.205193405	0.037257119	0.348055857
2.796	-0.205118011	0.038091853	0.3506751
2.798	-0.205041396	0.038273563	-0.248387336
2.8	-0.204965725	0.037261402	-0.684746287
2.802	-0.204892576	0.036040607	-0.399044747
2.804	-0.204820914	0.035868052	0.246389301
2.806	-0.204748407	0.036664928	0.427315326
2.808	-0.204674401	0.037111883	-0.089586365
2.81	-0.204600765	0.036332163	-0.645565756
2.812	-0.204529508	0.035015632	-0.528967138
2.814	-0.204460209	0.034542756	0.114214087
2.816	-0.204390541	0.035220846	0.463355468
2.818	-0.204319244	0.035885887	0.070459723
2.82	-0.204247738	0.035385704	-0.564752816
2.822	-0.204178319	0.034054762	-0.630087853
2.824	-0.204111223	0.03329296	-0.039001767
2.826	-0.204044312	0.033778727	0.455209609
2.828	-0.2039758	0.034597156	0.219654965
2.83	-0.203906539	0.034403524	-0.447439223
2.832	-0.203838941	0.033142607	-0.693963738
2.834	-0.203773897	0.032125695	-0.202007479
2.836	-0.203709627	0.032358663	0.402521798
2.838	-0.203643946	0.033252701	0.346442918
2.84	-0.203577057	0.033370069	-0.301610307
2.842	-0.203511304	0.032260466	-0.71475102
2.844	-0.203448179	0.031042652	-0.362561748
2.846	-0.203386409	0.030980233	0.308260084
2.848	-0.203323568	0.031864526	0.440669321
2.85	-0.203259179	0.032273908	-0.137577995
2.852	-0.203195331	0.031387599	-0.689691402
2.854	-0.203134022	0.03003992	-0.508311618
2.856	-0.203074593	0.02966103	0.17857137
2.858	-0.203014562	0.03044884	0.494359515
2.86	-0.202952788	0.031108645	0.032724682
2.862	-0.20289094	0.030502684	-0.619384211
2.864	-0.202831376	0.02910812	-0.627696465
2.866	-0.202774124	0.028415298	0.022403647
2.868	-0.202716834	0.029024937	0.502353693
2.87	-0.202657772	0.029873476	0.196580088
2.872	-0.202598043	0.029585335	-0.507821754
2.874	-0.202540194	0.028232939	-0.710813005
2.876	-0.202484958	0.02725279	-0.14908122
2.878	-0.202430303	0.027613838	0.462752432
2.88	-0.202374018	0.028573359	0.341396073
2.882	-0.202316543	0.028617593	-0.362181452
2.884	-0.202260422	0.027396025	-0.750179208
2.886	-0.202207056	0.026177921	-0.323265916
2.888	-0.2021549	0.026236779	0.377137697
2.89	-0.202101424	0.027218779	0.455626328
2.892	-0.202046344	0.027585267	-0.192385437
2.894	-0.201992003	0.026576198	-0.741341295
2.896	-0.201940386	0.025189284	-0.486956502
2.898	-0.201890571	0.024913656	0.250549921
2.9	-0.201839892	0.02582511	0.529636127
2.902	-0.201787341	0.026479042	-0.010454766
2.904	-0.201734872	0.025750884	-0.68327834
2.906	-0.201684916	0.024279577	-0.627321735
2.908	-0.20163727	0.023661522	0.091218631
2.91	-0.201589336	0.024411613	0.556451604
2.912	-0.201539433	0.025295265	0.170299817
2.914	-0.201488957	0.024897678	-0.578572603
2.916	-0.201440617	0.023435932	-0.732827949
2.918	-0.201394967	0.022493264	-0.089938687
2.92	-0.201349684	0.023000146	0.532338063
2.922	-0.201302518	0.024036344	0.336196691
2.924	-0.20125418	0.023995935	-0.433329706
2.926	-0.201207452	0.022640664	-0.79410411
2.928	-0.201163637	0.021416533	-0.280018369
2.93	-0.201120875	0.021613653	0.457164119
2.932	-0.201076501	0.022710738	0.474149523
2.934	-0.201030456	0.023028277	-0.256850043
2.936	-0.200985383	0.021872353	-0.804675664
2.938	-0.200943261	0.020433021	-0.464987578
2.94	-0.200902861	0.020274551	0.334522839
2.942	-0.200861292	0.021332525	0.572614537
2.944	-0.200817695	0.021981897	-0.061070163
2.946	-0.200774362	0.021107225	-0.761514278
2.948	-0.200733825	0.01953813	-0.630639678
2.95	-0.200695608	0.019003106	0.171597686
2.952	-0.200656811	0.019920565	0.622453164
2.954	-0.200615805	0.020849593	0.14019091
2.956	-0.200574336	0.020320726	-0.665362716
2.958	-0.200535315	0.018721077	-0.76358368
2.96	-0.200499095	0.017815936	-0.021221354
2.962	-0.200462991	0.018497322	0.617649494
2.964	-0.200424696	0.019630424	0.332131432
2.966	-0.200385242	0.019489177	-0.520809348
2.968	-0.200347715	0.01796541	-0.852200314
2.97	-0.200313309	0.016724713	-0.230948543
2.972	-0.200279777	0.017087417	0.555831377
2.974	-0.200244276	0.018329971	0.499953053
2.976	-0.200207011	0.018591413	-0.336103955
2.978	-0.200171003	0.017249929	-0.887498831
2.98	-0.200138246	0.015735182	-0.442800999
2.982	-0.200107128	0.015715999	0.43855718
2.984	-0.200074464	0.016960157	0.629866739
2.986	-0.200039566	0.01761028	-0.122724596
2.988	-0.200005154	0.016549938	-0.863814783
2.99	-0.199973907	0.014846557	-0.641132356
2.992	-0.199945017	0.01440706	0.271346247
2.994	-0.199915184	0.01553864	0.710049646
2.996	-0.199882826	0.016533897	0.105276923
2.998	-0.199850131	0.015838752	-0.77929943
3	-0.199820295	0.014051338	-0.810438152
3.002	-0.199793429	0.013181797	0.063449004
3.004	-0.199766371	0.014087827	0.731486353
3.006	-0.199736709	0.015356585	0.332107
3.008	-0.19970589	0.015089347	-0.636165366
3.01	-0.199677414	0.013335568	-0.936363129
3.012	-0.199652362	0.01205714	-0.172628559
3.014	-0.199627973	0.012633567	0.688634516
3.016	-0.199601132	0.014079392	0.54118149
3.018	-0.199572379	0.014276051	-0.440669728
3.02	-0.199545262	0.012679506	-1.006638065
3.022	-0.199521825	0.011044558	-0.42181273
3.024	-0.19949995	0.01120361	0.579865545
3.026	-0.199476017	0.012710192	0.71612673
3.028	-0.199449537	0.013376135	-0.202834808
3.03	-0.199423834	0.012058688	-1.011875121
3.032	-0.199401832	0.010149228	-0.66731122
3.034	-0.199382279	0.009825969	0.407644273
3.036	-0.199361289	0.011263317	0.841752065
3.038	-0.199337297	0.012371186	0.064074774
3.04	-0.199313118	0.011445276	-0.94615467
3.042	-0.199292403	0.009369656	-0.89155585
3.044	-0.199274948	0.008527297	0.178426423
3.046	-0.199256884	0.009758759	0.90490822
3.048	-0.199235588	0.011248128	0.344279765
3.05	-0.199213092	0.010809596	-0.807340966
3.052	-0.19919356	0.008697796	-1.07715404
3.054	-0.19917796	0.007331449	-0.097733229
3.056	-0.199162747	0.008220979	0.895136279
3.058	-0.199144336	0.00999976	0.620360602
3.06	-0.199123728	0.010121735	-0.597063754
3.062	-0.199105324	0.008119728	-1.207742885
3.064	-0.199091326	0.006258411	-0.407859297
3.066	-0.199078835	0.006677386	0.804991269
3.068	-0.19906347	0.008624639	0.874198282
3.07	-0.199044989	0.009353005	-0.320286851
3.072	-0.199027713	0.007616972	-1.268601864
3.074	-0.199015066	0.005323841	-0.737019649
3.076	-0.199005116	0.005156559	0.629869671
3.078	-0.198992922	0.007126061	1.087870049
3.08	-0.198976836	0.008477028	0.015675337
3.082	-0.198960744	0.00716859	-1.246792783
3.084	-0.198949205	0.004539669	-1.069602981
3.086	-0.198941566	0.003686264	0.367017144
3.088	-0.198932628	0.005509585	1.244321806
3.09	-0.198919231	0.007470012	0.40301757
3.092	-0.19890443	0.006754571	-1.130354174
3.094	-0.198893765	0.003916675	-1.391042437
3.096	-0.198888163	0.002291244	0.012934108
3.098	-0.198882538	0.003777698	1.327446512
3.1	-0.198872148	0.006309264	0.837086228
3.102	-0.198858785	0.006361935	-0.905301552
3.104	-0.198848753	0.003471636	-1.690448506
3.106	-0.198844871	0.000990387	-0.443165126
3.108	-0.198842608	0.001917141	1.320470052
3.11	-0.198835595	0.004967045	1.324795862
3.112	-0.198823847	0.005998837	-0.546138441
3.114	-0.198814144	0.003248241	-1.965741643
3.116	-0.198811595	-0.000208455	-1.038785955
3.118	-0.198812811	-0.000139193	1.197785226
3.12	-0.198809698	0.003387667	1.91028006
3.122	-0.198799728	0.005741057	0.020912747
3.124	-0.198789781	0.003397761	-2.236897444
3.126	-0.198787999	-0.001325167	-1.919966604
3.128	-0.198793154	-0.002686416	0.8721789
3.13	-0.198795092	0.001360297	2.795020408
3.132	-0.198786928	0.006004583	1.172121669
3.134	-0.198774702	0.004792966	-2.542430252
3.136	-0.198771979	-0.002471554	-4.096926927
3.138	-0.198784318	-0.009072732	-1.677525387
3.14	-0.198801386	-0.005217115	6.688687244


==> Datt_Compare.txt <==
x	datt
0.313499546	-8.378999616
0.334773045	-7.231313321
0.368032512	-6.145020565
0.401331229	-5.222661968
0.441832321	-4.382221386
0.472810382	-3.767255689
0.525307254	-3.029192186
0.58023272	-2.434554717
0.649533497	-1.880802662
0.716474369	-1.47050935
0.797810177	-1.183068532
0.874352579	-0.875168652
0.958102263	-0.669678559
1.027510978	-0.566745439
1.10409263	-0.422779718
1.175900501	-0.340322014
1.266867278	-0.278225246
1.357814429	-0.134161399
1.443992706	-0.07209734
1.542137326	0.01054026
1.640281946	0.09317786
1.752787159	0.196405354
1.858119434	0.258600247
1.946677242	0.38215597
2.073533236	0.546956899
2.20037451	0.773233137
2.305647911	1.081329267
2.406108281	1.491851537
2.485010589	1.943210159
2.563873648	2.55850294
2.630726207	3.337648107
2.687937985	4.383120865
2.730798983	5.367020189
2.764087887	6.330362327
2.79257848	7.334655295
2.813901041	8.277423892


==> Datt_Compare_AKU.txt <==
x	aku
0.261799388	-11.52711007
0.327249235	-7.786160002
0.392699082	-5.530477537
0.458148929	-4.075711968
0.523598776	-3.08811259
0.589048623	-2.389516557
0.654498469	-1.879320846
0.719948316	-1.497556329
0.785398163	-1.205986251
0.85084801	-0.978819998
0.916297857	-0.798370339
0.981747704	-0.652578036
1.047197551	-0.533036201
1.112647398	-0.433485603
1.178097245	-0.349041641
1.243547092	-0.275965716
1.308996939	-0.211490983
1.374446786	-0.153465089
1.439896633	-0.099996314
1.50534648	-0.049345692
1.570796327	0
1.636246174	0.049345692
1.701696021	0.099996314
1.767145868	0.153465089
1.832595715	0.211490983
1.898045562	0.275965716
1.963495408	0.349041641
2.028945255	0.433485603
2.094395102	0.533036201
2.159844949	0.652578036
2.225294796	0.798370339
2.290744643	0.978819998
2.35619449	1.205986251
2.421644337	1.497556329
2.487094184	1.879320846
2.552544031	2.389516557
2.617993878	3.08811259
2.683443725	4.075711968
2.748893572	5.530477537
2.814343419	7.786160002
2.879793266	11.52711007


==> K.txt <==
x	k4	k8	k16
0	0.890357218	0.985061911	0.999770087
0.05	0.869255846	0.977877521	0.999488464
0.1	0.844801285	0.967352359	0.998862268
0.15	0.816737037	0.952065129	0.997471457
0.2	0.784890177	0.930136643	0.994390009
0.25	0.749208444	0.899238341	0.987599989
0.3	0.709796334	0.856778888	0.972816371
0.35	0.666943925	0.800399036	0.941452219
0.4	0.621141258	0.728848899	0.878422996
0.45	0.573071785	0.643087514	0.764512476
0.5	0.523581268	0.547057865	0.593289395
0.55	0.473623285	0.447392971	0.395937909
0.6	0.424187894	0.351783277	0.227510928
0.65	0.376224404	0.266743159	0.116869032
0.7	0.330570723	0.19604331	0.056124619
0.75	0.287900052	0.140491975	0.026022679
0.8	0.248691179	0.098748353	0.011862736
0.85	0.213223233	0.068420452	0.005365319
0.9	0.181591061	0.046922014	0.002417937
0.95	0.15373465	0.031946962	0.001087898
1	0.129475425	0.021642635	0.000489117
1.05	0.108553247	0.014611749	0.000219834
1.1	0.090659828	0.009841959	9.87896E-05
1.15	0.075466189	0.006618738	4.43914E-05
1.2	0.062643433	0.004446375	1.99468E-05
1.25	0.051877187	0.00298487	8.96279E-06
1.3	0.04287665	0.002002789	4.02726E-06
1.35	0.035379408	0.001343397	1.80957E-06
1.4	0.029153174	0.000900905	8.13093E-07
1.45	0.023995406	0.000604074	3.65346E-07
1.5	0.019731602	0.000405003	1.64161E-07
1.55	0.016212858	0.000271518	7.37622E-08
1.6	0.013313092	0.00018202	3.31435E-08
1.65	0.010926205	0.000122019	1.48923E-08
1.7	0.008963373	8.17952E-05	6.69155E-09
1.75	0.007350532	5.48305E-05	3.00671E-09
1.8	0.006026136	3.67546E-05	1.351E-09
1.85	0.004939178	2.46377E-05	6.07044E-10
1.9	0.004047481	1.65153E-05	2.72763E-10
1.95	0.00331623	1.10706E-05	1.2256E-10
2	0.002716733	7.42085E-06	5.50698E-11
2.05	0.002225369	4.97436E-06	2.47445E-11
2.1	0.001822713	3.33442E-06	1.11184E-11
2.15	0.001492804	2.23513E-06	4.99582E-12
2.2	0.001222536	1.49825E-06	2.24477E-12
2.25	0.001001149	1.00431E-06	1.00864E-12
2.3	0.000819821	6.73209E-07	4.53211E-13
2.35	0.000671312	4.51265E-07	2.03641E-13
2.4	0.000549691	3.02492E-07	9.15016E-14
2.45	0.000450094	2.02767E-07	4.11143E-14
2.5	0.000368536	1.35919E-07	1.84739E-14
2.55	0.000301752	9.11089E-08	8.30084E-15
2.6	0.000247067	6.10722E-08	3.72981E-15
2.65	0.00020229	4.09379E-08	1.67591E-15
2.7	0.000165627	2.74415E-08	7.53035E-16
2.75	0.000135608	1.83946E-08	3.38361E-16
2.8	0.000111029	1.23303E-08	1.52035E-16
2.85	9.0905E-05	8.26522E-09	6.83138E-17
2.9	7.44279E-05	5.54034E-09	3.06954E-17
2.95	6.09373E-05	3.7138E-09	1.37923E-17
3	4.98918E-05	2.48944E-09	6.19729E-18
3.05	4.08483E-05	1.66872E-09	2.78462E-18
3.1	3.3444E-05	1.11858E-09	1.25121E-18


==> LRT_SOF.txt <==
x	y1	y2	y3
0.261666667	-0.02235675	-0.00162016	0.072468494
0.523333333	-0.073376	-0.00534848	0.072891409
0.785	-0.1433125	-0.00827648	0.057751278
1.046666667	-0.213249	-0.00835456	0.039177487
1.308333333	-0.2648415	-0.00521184	0.019679091
1.57	-0.2831855	0	0
1.831666667	-0.2648415	0.00521184	-0.019679091
2.093333333	-0.213249	0.00835456	-0.039177487
2.355	-0.1433125	0.00827648	-0.057751278
2.616666667	-0.073376	0.00534848	-0.072891409
2.878333333	-0.02235675	0.00162016	-0.072468494


==> LRT_SOF_Repulsion.txt <==
x	y1	y2	y3
0.261666667	0.0173784	-0.000997245	-0.057384167
0.523333333	0.0570368	-0.00329211	-0.057719052
0.785	0.1114	-0.00509436	-0.045730341
1.046666667	0.1657632	-0.00514242	-0.031022688
1.308333333	0.2058672	-0.003208005	-0.015582885
1.57	0.2201264	0	0
1.831666667	0.2058672	0.003208005	0.015582885
2.093333333	0.1657632	0.00514242	0.031022688
2.355	0.1114	0.00509436	0.045730341
2.616666667	0.0570368	0.00329211	0.057719052
2.878333333	0.0173784	0.000997245	0.057384167


==> MichelinSlip.txt <==
x	piby2	piby4	3piby4
0	0.00411641	0.00903538	3.12036E-06
0.01	-0.00114427	-0.0045269	-0.000236623
0.02	-0.00305069	-0.0107365	-0.000472543
0.03	-0.00320463	-0.0130982	-0.000708039
0.04	-0.00494592	-0.0189419	-0.000946505
0.05	-0.00591218	-0.0231198	-0.00117968
0.06	-0.00702917	-0.0275971	-0.00142034
0.07	-0.00851144	-0.0329333	-0.00165443
0.08	-0.00932545	-0.0367859	-0.0018925
0.09	-0.010869	-0.0422613	-0.0021323
0.1	-0.0118596	-0.0465705	-0.0023657
0.11	-0.013087	-0.0513643	-0.00260999
0.12	-0.0144438	-0.0565356	-0.00284385
0.13	-0.015391	-0.060773	-0.00308575
0.14	-0.0168884	-0.066278	-0.003327
0.15	-0.0178921	-0.0707426	-0.00356271
0.16	-0.0191961	-0.0758449	-0.00381098
0.17	-0.0204909	-0.0810486	-0.00404591
0.18	-0.0215357	-0.0856533	-0.00429299
0.19	-0.0230135	-0.0913168	-0.00453611
0.2	-0.0240419	-0.0960209	-0.00477602
0.21	-0.0254124	-0.101486	-0.0050287
0.22	-0.0266738	-0.106852	-0.00526611
0.23	-0.0278095	-0.111884	-0.00551961
0.24	-0.0292795	-0.117814	-0.00576522
0.25	-0.0303471	-0.122863	-0.00601114
0.26	-0.0317799	-0.128775	-0.0062687
0.27	-0.0330285	-0.13443	-0.00651018
0.28	-0.0342562	-0.139989	-0.00677116
0.29	-0.0357268	-0.146303	-0.00702013
0.3	-0.036849	-0.151827	-0.00727383
0.31	-0.0383428	-0.158302	-0.00753677
0.32	-0.0395966	-0.164392	-0.00778405
0.33	-0.0409204	-0.170615	-0.00805349
0.34	-0.0423999	-0.177459	-0.00830688
0.35	-0.0435922	-0.183626	-0.00857007
0.36	-0.0451475	-0.19082	-0.00883897
0.37	-0.0464247	-0.197529	-0.00909397
0.38	-0.0478498	-0.204603	-0.00937273
0.39	-0.0493473	-0.212173	-0.00963188
0.4	-0.0506258	-0.219206	-0.00990622
0.41	-0.0522443	-0.227338	-0.0101818
0.42	-0.0535637	-0.234915	-0.0104465
0.43	-0.0550962	-0.243105	-0.0107354
0.44	-0.0566226	-0.251674	-0.0110019
0.45	-0.0580037	-0.259886	-0.011289
0.46	-0.059689	-0.269277	-0.0115721
0.47	-0.0610705	-0.278078	-0.0118487
0.48	-0.0627171	-0.287774	-0.0121486
0.49	-0.0642857	-0.297751	-0.0124243
0.5	-0.065786	-0.30761	-0.0127257
0.51	-0.0675439	-0.318755	-0.0130174
0.52	-0.0690091	-0.329326	-0.0133082
0.53	-0.0707773	-0.341146	-0.0136199
0.54	-0.0724041	-0.353182	-0.0139068
0.55	-0.0740409	-0.365444	-0.014224
0.56	-0.0758794	-0.379163	-0.0145257
0.57	-0.0774516	-0.392419	-0.0148329
0.58	-0.0793503	-0.40742	-0.0151574
0.59	-0.0810544	-0.42266	-0.0154581
0.6	-0.0828459	-0.438672	-0.0157925
0.61	-0.0847763	-0.456481	-0.0161058
0.62	-0.0864808	-0.474139	-0.016432
0.63	-0.0885207	-0.49438	-0.0167702
0.64	-0.0903249	-0.515121	-0.0170873
0.65	-0.0922906	-0.537679	-0.0174404
0.66	-0.0943277	-0.562861	-0.0177675
0.67	-0.0961926	-0.588797	-0.0181149
0.68	-0.0983868	-0.619171	-0.0184683
0.69	-0.100318	-0.651196	-0.0188048
0.7	-0.102479	-0.68779	-0.0191781
0.71	-0.104643	-0.729868	-0.0195212
0.72	-0.106699	-0.776378	-0.0198926
0.73	-0.109064	-0.83416	-0.0202626
0.74	-0.111154	-0.900975	-0.0206217
0.75	-0.113535	-0.987896	-0.0210168
0.76	-0.11585	-1.10596	-0.0213789
0.77	-0.118132	-1.28864	-0.0217767
0.78	-0.120689	-1.68301	-0.0221654
0.79	-0.122977	-1.94635	-0.0225507
0.8	-0.125605	-1.26171	-0.0229692
0.81	-0.128102	-1.08208	-0.0233538
0.82	-0.130651	-0.968071	-0.0237806
0.83	-0.133427	-0.875343	-0.0241904
0.84	-0.135956	-0.806345	-0.0246056
0.85	-0.138865	-0.746128	-0.0250496
0.86	-0.141586	-0.696494	-0.0254603
0.87	-0.144446	-0.65394	-0.0259191
0.88	-0.147478	-0.615146	-0.0263528
0.89	-0.150302	-0.582571	-0.0268021
0.9	-0.153532	-0.551738	-0.0272737
0.91	-0.156528	-0.524801	-0.0277152
0.92	-0.159755	-0.500201	-0.0282088
0.93	-0.163087	-0.477043	-0.02867
0.94	-0.166272	-0.45679	-0.0291577
0.95	-0.169875	-0.437007	-0.0296598
0.96	-0.173209	-0.419416	-0.030137
0.97	-0.176869	-0.402798	-0.0306686
0.98	-0.180562	-0.387014	-0.0311617
0.99	-0.184188	-0.372882	-0.0316925
1	-0.188229	-0.358858	-0.0322283
1.01	-0.191985	-0.346303	-0.0327469
1.02	-0.196161	-0.334157	-0.0333201
1.03	-0.200296	-0.322621	-0.0338501
1.04	-0.204463	-0.312103	-0.0344291
1.05	-0.209028	-0.301581	-0.0350026
1.06	-0.213314	-0.292132	-0.0355689
1.07	-0.218111	-0.282816	-0.0361876
1.08	-0.222794	-0.27401	-0.0367607
1.09	-0.227633	-0.265846	-0.0373935
1.1	-0.232837	-0.257655	-0.0380095
1.11	-0.237795	-0.250282	-0.0386308
1.12	-0.243354	-0.242901	-0.0392996
1.13	-0.248733	-0.235971	-0.0399229
1.14	-0.254414	-0.229441	-0.0406155
1.15	-0.260416	-0.2229	-0.04128
1.16	-0.266239	-0.216991	-0.0419642
1.17	-0.272752	-0.211002	-0.0426885
1.18	-0.279031	-0.205425	-0.0433704
1.19	-0.285791	-0.200082	-0.0441296
1.2	-0.292818	-0.194756	-0.0448499
1.21	-0.299778	-0.18992	-0.0456059
1.22	-0.307518	-0.184973	-0.0463922
1.23	-0.314995	-0.180405	-0.0471425
1.24	-0.323169	-0.175955	-0.047976
1.25	-0.331557	-0.171552	-0.0487608
1.26	-0.340051	-0.167526	-0.0495987
1.27	-0.349427	-0.163383	-0.0504548
1.28	-0.358552	-0.159586	-0.0512849
1.29	-0.368653	-0.155826	-0.0522014
1.3	-0.378925	-0.152142	-0.0530614
1.31	-0.389571	-0.148742	-0.0539927
1.32	-0.401234	-0.145233	-0.054928
1.33	-0.412734	-0.142036	-0.0558514
1.34	-0.425594	-0.138821	-0.056861
1.35	-0.438629	-0.135709	-0.0578092
1.36	-0.452469	-0.132801	-0.0588469
1.37	-0.467549	-0.129802	-0.059873
1.38	-0.482706	-0.127081	-0.0609051
1.39	-0.499825	-0.124306	-0.0620201
1.4	-0.517256	-0.121652	-0.063072
1.41	-0.536268	-0.119139	-0.0642312
1.42	-0.556985	-0.116556	-0.0653624
1.43	-0.578401	-0.114217	-0.0665216
1.44	-0.602931	-0.111801	-0.0677563
1.45	-0.628351	-0.109522	-0.0689309
1.46	-0.657056	-0.107328	-0.0702293
1.47	-0.688796	-0.105091	-0.0714831
1.48	-0.723147	-0.103061	-0.0727908
1.49	-0.763752	-0.100944	-0.074163
1.5	-0.807917	-0.0989724	-0.0754832
1.51	-0.861181	-0.097042	-0.0769416
1.52	-0.923971	-0.095093	-0.07834
1.53	-1.0002	-0.0933159	-0.0798218
1.54	-1.10277	-0.0914509	-0.081353
1.55	-1.24326	-0.0897334	-0.0828468
1.56	-1.52183	-0.0880224	-0.0844903
1.57	-1.9147	-0.0863165	-0.0860606
1.58	-1.78899	-0.0847483	-0.0877469
1.59	-1.22164	-0.0830973	-0.0894642
1.6	-1.11693	-0.0815916	-0.0911657
1.61	-1.01155	-0.0800656	-0.0930249
1.62	-0.933988	-0.078566	-0.0948012
1.63	-0.87003	-0.0771717	-0.0967292
1.64	-0.815093	-0.0757044	-0.0986666
1.65	-0.770467	-0.0743759	-0.100618
1.66	-0.728883	-0.0730075	-0.102731
1.67	-0.693954	-0.0716839	-0.104756
1.68	-0.661866	-0.0704353	-0.106971
1.69	-0.632518	-0.0691271	-0.109172
1.7	-0.606947	-0.0679474	-0.111426
1.71	-0.581989	-0.0667148	-0.113839
1.72	-0.560316	-0.0655419	-0.116169
1.73	-0.53945	-0.0644165	-0.118729
1.74	-0.520093	-0.0632469	-0.121249
1.75	-0.502614	-0.0621925	-0.123871
1.76	-0.485239	-0.0610781	-0.126646
1.77	-0.469952	-0.0600343	-0.129351
1.78	-0.454788	-0.0590141	-0.132327
1.79	-0.44073	-0.0579657	-0.135238
1.8	-0.427688	-0.0570174	-0.138314
1.81	-0.414648	-0.0560067	-0.14153
1.82	-0.403082	-0.0550738	-0.144703
1.83	-0.391359	-0.054144	-0.148188
1.84	-0.380565	-0.0532022	-0.151589
1.85	-0.370302	-0.0523438	-0.155228
1.86	-0.360061	-0.0514248	-0.158991
1.87	-0.350908	-0.0505873	-0.162754
1.88	-0.341481	-0.0497361	-0.166873
1.89	-0.332883	-0.048888	-0.170893
1.9	-0.324511	-0.0481061	-0.175244
1.91	-0.316222	-0.0472689	-0.179697
1.92	-0.30874	-0.0465133	-0.184218
1.93	-0.300951	-0.0457309	-0.18914
1.94	-0.293918	-0.0449654	-0.193961
1.95	-0.286908	-0.044249	-0.199226
1.96	-0.280052	-0.043485	-0.20457
1.97	-0.273783	-0.0427997	-0.210083
1.98	-0.267221	-0.0420782	-0.216045
1.99	-0.261349	-0.0413855	-0.221926
2	-0.255361	-0.0407253	-0.228393
2.01	-0.249597	-0.0400271	-0.23492
2.02	-0.244238	-0.0394021	-0.241762
2.03	-0.238629	-0.038735	-0.249114
2.04	-0.233641	-0.0381062	-0.256438
2.05	-0.228446	-0.0374947	-0.264535
2.06	-0.223538	-0.0368558	-0.272688
2.07	-0.21888	-0.0362826	-0.281374
2.08	-0.214031	-0.0356644	-0.290651
2.09	-0.209731	-0.0350918	-0.300019
2.1	-0.205169	-0.0345227	-0.31042
2.11	-0.200943	-0.0339372	-0.320909
2.12	-0.196836	-0.0334083	-0.332272
2.13	-0.192609	-0.0328346	-0.344362
2.14	-0.188851	-0.0323109	-0.356782
2.15	-0.184806	-0.0317792	-0.370637
2.16	-0.181134	-0.0312419	-0.384703
2.17	-0.177468	-0.0307509	-0.400223
2.18	-0.173757	-0.0302177	-0.416745
2.19	-0.170431	-0.0297367	-0.434101
2.2	-0.166817	-0.0292381	-0.453612
2.21	-0.163596	-0.0287442	-0.473722
2.22	-0.16029	-0.0282857	-0.496424
2.23	-0.157013	-0.0277897	-0.520826
2.24	-0.154034	-0.0273457	-0.547302
2.25	-0.150786	-0.0268768	-0.577593
2.26	-0.147937	-0.0264217	-0.609825
2.27	-0.144927	-0.0259913	-0.647621
2.28	-0.14202	-0.0255293	-0.689639
2.29	-0.139321	-0.0251172	-0.738116
2.3	-0.136388	-0.0246752	-0.796714
2.31	-0.133845	-0.0242547	-0.8649
2.32	-0.131085	-0.0238485	-0.954484
2.33	-0.128493	-0.0234178	-1.07166
2.34	-0.126022	-0.023033	-1.25463
2.35	-0.123365	-0.0226156	-1.65334
2.36	-0.121072	-0.0222259	-1.95892
2.37	-0.118526	-0.0218406	-1.30813
2.38	-0.116205	-0.0214387	-1.11653
2.39	-0.113919	-0.0210772	-1.00037
2.4	-0.111505	-0.0206824	-0.911192
2.41	-0.109418	-0.0203197	-0.843688
2.42	-0.107058	-0.0199528	-0.783989
2.43	-0.104969	-0.0195773	-0.736725
2.44	-0.102834	-0.0192355	-0.693928
2.45	-0.100637	-0.0188617	-0.656425
2.46	-0.0987173	-0.0185224	-0.624174
2.47	-0.0965205	-0.0181719	-0.593141
2.48	-0.0946295	-0.0178202	-0.566909
2.49	-0.0926203	-0.0174952	-0.541477
2.5	-0.0906165	-0.0171408	-0.518483
2.51	-0.088831	-0.0168218	-0.497688
2.52	-0.0867815	-0.0164859	-0.477097
2.53	-0.0850582	-0.0161558	-0.459305
2.54	-0.0831531	-0.0158448	-0.441376
2.55	-0.081323	-0.0155085	-0.4251
2.56	-0.0796434	-0.0152068	-0.409867
2.57	-0.0777281	-0.0148841	-0.394632
2.58	-0.0761452	-0.0145732	-0.381317
2.59	-0.0743278	-0.0142741	-0.367524
2.6	-0.0726534	-0.0139546	-0.355083
2.61	-0.0710557	-0.0136673	-0.34308
2.62	-0.0692643	-0.0133568	-0.33108
2.63	-0.0677967	-0.0130629	-0.320493
2.64	-0.0660547	-0.0127738	-0.309292
2.65	-0.0645191	-0.0124697	-0.299304
2.66	-0.0629827	-0.0121945	-0.289372
2.67	-0.0613072	-0.0118951	-0.279524
2.68	-0.0599315	-0.0116159	-0.270737
2.69	-0.0582557	-0.0113353	-0.261294
2.7	-0.0568431	-0.0110454	-0.252988
2.71	-0.0553507	-0.0107799	-0.244468
2.72	-0.053784	-0.0104909	-0.236145
2.73	-0.0524789	-0.0102242	-0.228603
2.74	-0.0508627	-0.00995082	-0.220417
2.75	-0.0495576	-0.00967369	-0.213318
2.76	-0.0480945	-0.00941594	-0.205797
2.77	-0.0466309	-0.00913656	-0.198601
2.78	-0.0453761	-0.00888023	-0.191944
2.79	-0.0438153	-0.00861316	-0.18469
2.8	-0.0426026	-0.00834733	-0.17848
2.81	-0.0411564	-0.00809561	-0.171682
2.82	-0.0397909	-0.0078251	-0.165345
2.83	-0.0385672	-0.00757712	-0.159322
2.84	-0.0370594	-0.00731556	-0.15278
2.85	-0.0359242	-0.00705949	-0.147232
2.86	-0.0344845	-0.00681233	-0.140961
2.87	-0.0332126	-0.00654993	-0.135293
2.88	-0.0320018	-0.00630834	-0.129719
2.89	-0.0305459	-0.00605167	-0.123729
2.9	-0.0294735	-0.00580377	-0.118676
2.91	-0.028031	-0.00555994	-0.112784
2.92	-0.0268493	-0.00530482	-0.107647
2.93	-0.0256333	-0.0050678	-0.102375
2.94	-0.0242301	-0.0048155	-0.09682
2.95	-0.023206	-0.00457408	-0.0921321
2.96	-0.0217518	-0.00433259	-0.0864996
2.97	-0.0206588	-0.00408382	-0.0817919
2.98	-0.0194181	-0.00384969	-0.0766985
2.99	-0.0180701	-0.00360132	-0.0714893
3	-0.0170808	-0.00336465	-0.067061
3.01	-0.0156038	-0.00312471	-0.0615842
3.02	-0.0146033	-0.00288123	-0.0572355
3.03	-0.0133139	-0.00264845	-0.0522022
3.04	-0.0120272	-0.00240359	-0.0472751
3.05	-0.0110613	-0.00216985	-0.0430214
3.06	-0.00954185	-0.00193092	-0.0375881
3.07	-0.00865365	-0.00169151	-0.0335792
3.08	-0.00727331	-0.00145867	-0.0284567
3.09	-0.00606648	-0.001217	-0.0237853
3.1	-0.00512012	-0.000984219	-0.0196484
3.11	-0.0034976	-0.000745989	-0.0140616
3.12	-0.00283252	-0.000509295	-0.0105832
3.13	-0.00106476	-0.000274891	-0.00466836
3.14	0.00102304	-0.000032629	0.00189938


==> Newt_Akash.txt <==
x	y
0	0
0.1	-0.123630279
0.2	-0.232509678
0.3	-0.328684682
0.4	-0.413860589
0.5	-0.489469595
0.6	-0.556723111
0.7	-0.616652401
0.8	-0.670140492
0.9	-0.717947465
1	-0.760730696
1.1	-0.799061184
1.2	-0.833436834
1.3	-0.864293349
1.4	-0.892013212
1.5	-0.916933162
1.6	-0.939350435
1.7	-0.959528017
1.8	-0.977699092
1.9	-0.994070816
2	-1.008827543
2.1	-1.022133597
2.2	-1.034135657
2.3	-1.04496482
2.4	-1.054738397
2.5	-1.063561469
2.6	-1.071528256
2.7	-1.078723312
2.8	-1.085222577
2.9	-1.091094299
3	-1.096399859
3.1	-1.101194487
3.2	-1.105527912
3.3	-1.109444925
3.4	-1.112985889
3.5	-1.116187192
3.6	-1.119081648
3.7	-1.121698859
3.8	-1.124065536
3.9	-1.12620579
4	-1.128141387
4.1	-1.129891981
4.2	-1.131475325
4.3	-1.132907454
4.4	-1.134202857
4.5	-1.135374624
4.6	-1.136434588
4.7	-1.137393441
4.8	-1.138260849
4.9	-1.13904555
5	-1.139755445
5.1	-1.140397675
5.2	-1.140978701
5.3	-1.141504362
5.4	-1.14197994
5.5	-1.142410212
5.6	-1.142799499
5.7	-1.143151707
5.8	-1.143470372
5.9	-1.143758689
6	-1.144019552
6.1	-1.144255576
6.2	-1.144469127
6.3	-1.144662346
6.4	-1.14483717
6.5	-1.144995351
6.6	-1.145138473
6.7	-1.145267971
6.8	-1.145385142
6.9	-1.14549116
7	-1.145587087
7.1	-1.145673882
7.2	-1.145752417
7.3	-1.145823477
7.4	-1.145887773
7.5	-1.14594595
7.6	-1.14599859
7.7	-1.14604622
7.8	-1.146089317
7.9	-1.146128312
8	-1.146163596
8.1	-1.146195522
8.2	-1.14622441
8.3	-1.146250548
8.4	-1.146274199
8.5	-1.146295599
8.6	-1.146314962
8.7	-1.146332483
8.8	-1.146348337
8.9	-1.146362681
9	-1.146375661
9.1	-1.146387405
9.2	-1.146398032
9.3	-1.146407647
9.4	-1.146416348
9.5	-1.14642422
9.6	-1.146431343
9.7	-1.146437789
9.8	-1.146443621
9.9	-1.146448898
10	-1.146453672


==> Newt_Michelin.txt <==
x	y
0	0
0.3	-0.328684682
0.6	-0.556723111
0.9	-0.717947465
1.2	-0.833436834
1.5	-0.916933162
1.8	-0.977699092
2.1	-1.022133597
2.4	-1.054738397
2.7	-1.078723312
3	-1.096399859
3.3	-1.109444925
3.6	-1.119081648
3.9	-1.12620579
4.2	-1.131475325
4.5	-1.135374624
4.8	-1.138260849
5.1	-1.140397675
5.4	-1.14197994
5.7	-1.143151707
6	-1.144019552
6.3	-1.144662346
6.6	-1.145138473
6.9	-1.14549116
7.2	-1.145752417
7.5	-1.14594595
7.8	-1.146089317
8.1	-1.146195522
8.4	-1.146274199
8.7	-1.146332483
9	-1.146375661
9.3	-1.146407647
9.6	-1.146431343
9.9	-1.146448898


==> Repulsive_mobility.txt <==
x	newt	SOF
0	0	0
0.1	0.07656064	-0.165829
0.2	0.147167068	-0.321882
0.3	0.212182862	-0.468365
0.4	0.271965131	-0.605577
0.5	0.326861908	-0.733876
0.6	0.377209993	-0.853664
0.7	0.423333247	-0.965363
0.8	0.465541286	-1.0694
0.9	0.504128572	-1.16622
1	0.539373828	-1.25624
1.1	0.571539748	-1.33987
1.2	0.600872969	-1.41752
1.3	0.627604232	-1.48957
1.4	0.65194873	-1.55639
1.5	0.674106575	-1.61832
1.6	0.694263371	-1.6757
1.7	0.712590864	-1.72884
1.8	0.729247639	-1.77803
1.9	0.744379842	-1.82354
2	0.758121926	-1.86564
2.1	0.770597388	-1.90456
2.2	0.781919502	-1.94053
2.3	0.792192031	-1.97377
2.4	0.801509912	-2.00447
2.5	0.809959918	-2.03282
2.6	0.817621281	-2.05899
2.7	0.82456629	-2.08314
2.8	0.83086084	-2.10541
2.9	0.836564961	-2.12595
3	0.841733304	-2.1449
3.1	0.846415592	-2.16235
3.2	0.850657042	-2.17844
3.3	0.854498752	-2.19326
3.4	0.857978065	-2.20691
3.5	0.861128892	-2.21948
3.6	0.863982023	-2.23105
3.7	0.866565399	-2.24169
3.8	0.868904376	-2.25149
3.9	0.87102195	-2.2605
4	0.872938979	-2.26878
4.1	0.87467437	-2.2764
4.2	0.876245267	-2.2834
4.3	0.877667206	-2.28984
4.4	0.878954266	-2.29575
4.5	0.880119202	-2.30119
4.6	0.881173574	-2.30618
4.7	0.882127848	-2.31076
4.8	0.882991507	-2.31496
4.9	0.883773139	-2.31883
5	0.88448052	-2.32237
5.1	0.885120694	-2.32562
5.2	0.885700035	-2.3286
5.3	0.886224316	-2.33134
5.4	0.886698765	-2.33385
5.5	0.887128113	-2.33615
5.6	0.887516643	-2.33826
5.7	0.887868231	-2.34019
5.8	0.888186389	-2.34196
5.9	0.888474291	-2.34359
6	0.888734814	-2.34508
6.1	0.888970559	-2.34644
6.2	0.889183882	-2.34769
6.3	0.889376915	-2.34883
6.4	0.889551586	-2.34988
6.5	0.889709641	-2.35083
6.6	0.889852661	-2.35171
6.7	0.889982076	-2.35251
6.8	0.890099178	-2.35325
6.9	0.89020514	-2.35392
7	0.89030102	-2.35454
7.1	0.890387778	-2.3551
7.2	0.890466282	-2.35562
7.3	0.890537316	-2.35609
7.4	0.890601592	-2.35652
7.5	0.890659752	-2.35691
7.6	0.890712378	-2.35727
7.7	0.890759997	-2.3576
7.8	0.890803084	-2.3579
7.9	0.890842072	-2.35818
8	0.89087735	-2.35843
8.1	0.89090927	-2.35866
8.2	0.890938154	-2.35887
8.3	0.890964289	-2.35906
8.4	0.890987937	-2.35924
8.5	0.891009335	-2.3594
8.6	0.891028697	-2.35954
8.7	0.891046216	-2.35967
8.8	0.891062068	-2.3598
8.9	0.891076412	-2.35991
9	0.89108939	-2.36001
9.1	0.891101134	-2.3601
9.2	0.89111176	-2.36019
9.3	0.891121375	-2.36026
9.4	0.891130075	-2.36034
9.5	0.891137947	-2.3604
9.6	0.89114507	-2.36046
9.7	0.891151515	-2.36051
9.8	0.891157347	-2.36056
9.9	0.891162624	-2.36061
10	0.891167398	-2.36065


==> ST_LRT.txt <==
x	y1	y2	y3					
0	0	0	0					
5	0.023202578	0.029153457	0.02320241					
10	0.03713491	0.044937071	0.037134748					
15	0.045583995	0.053907183	0.045583844					
20	0.05144507	0.059843319	0.051444927					
25	0.055832882	0.064129689	0.055832746					
30	0.059282491	0.067404128	0.059282359					
35	0.06208889	0.070006172	0.062088761					
40	0.064430637	0.072135305	0.064430512					
45	0.066423331	0.07391681	0.066423208					
50	0.068145707	0.075434697	0.068145587					
55	0.069653576	0.076746886	0.069653457					
60	0.070987785	0.077895089	0.070987667					
65	0.072179033	0.078910134	0.072178917					
70	0.073250911	0.079815357	0.073250796					
75	0.07422189	0.080628784	0.074221777					
80	0.075106674	0.081364584	0.075106562					
85	0.075917134	0.082034069	0.075917022					
90	0.076662973	0.082646386	0.076662862					
95	0.077352214	0.083209027	0.077352103					
100	0.077991552	0.083728185	0.077991442					


==> ST_LRT_Repulsive.txt <==
x	piby4	piby2	3piby4
0	0	0	0
5	0.015974858	0.020562839	0.0159747
10	0.028967173	0.035919708	0.028967
15	0.037470611	0.045429003	0.037470447
20	0.043585726	0.051977627	0.04358557
25	0.048269753	0.056819098	0.048269605
30	0.052013718	0.060576132	0.052013574
35	0.055098901	0.063595409	0.055098762
40	0.057700087	0.066086748	0.057699952
45	0.059932691	0.068185371	0.059932559
50	0.061876583	0.069982778	0.061876454
55	0.063589129	0.071543343	0.063589002
60	0.06511279	0.072913819	0.065112666
65	0.066479796	0.074129072	0.066479673
70	0.067715127	0.075215692	0.067715006
75	0.068838497	0.07619435	0.068838377
80	0.069865708	0.077081385	0.069865589
85	0.070809598	0.077889899	0.070809481
90	0.071680725	0.078630539	0.071680609
95	0.072487862	0.079312051	0.072487745
100	0.073238365	0.079941698	0.073238251


==> ST_LRT_UB_Gamma.txt <==
x	PB2Gam16	PB2Gam8	PB2Gam4		PB4Gam16	PB4Gam8	PB4Gam4		PB2ratio	PB4ratio		RatioGam16	RatioGam8	RatioGam4
0.02	-0.00026	-0.000149	-0.0000435		-0.00128	-0.00045	-0.000175		-322.0314817	-65.41264472		-322.0314808	-557.1863068	-1864.974619
0.04	-0.00096	-0.00056	-0.000171		-0.0037	-0.00158	-0.00065		-87.21685962	-22.62923925		-87.21685938	-148.2513566	-474.423368
0.1	-0.0048	-0.0026	-0.00096		-0.00941	-0.0057	-0.00288		-17.44337192	-8.897788017		-17.44337188	-31.93106143	-84.50666243
0.2	-0.00873	-0.0058	-0.0028		-0.014	-0.01034	-0.00637		-9.590857416	-5.98058466		-9.590857388	-14.31392409	-28.97371283
0.4	-0.012	-0.00929	-0.0059		-0.0174	-0.0143	-0.01038		-6.97734877	-4.811964669		-6.97734875	-8.936572628	-13.7502366
1	-0.0131	-0.0111	-0.009		-0.01826	-0.015	-0.0133		-6.391464522	-4.585333255		-6.391464504	-7.479347722	-9.014043992
2	-0.01156	-0.0101	-0.0093		-0.01608	-0.01226	-0.0127		-7.242922598	-5.206976694		-7.242922578	-8.2198772	-8.72326838
4	-0.0091	-0.0082	-0.0083		-0.0129	-0.00819	-0.0105		-9.200899477	-6.490556995		-9.200899451	-10.12448289	-9.77426457
10	-0.00618	-0.0056	-0.0062		-0.00854	-0.0059	-0.0071		-13.54825004	-9.804237147		-13.54825	-14.82513566	-13.08490257
20	-0.00423	-0.00429	-0.0048		-0.00584	-0.00387	-0.00538		-19.79389722	-14.33701802		-19.79389716	-19.35215844	-16.90133249
100	-0.00165	-0.0016	-0.0021		-0.00221	-0.0021	-0.0019		-50.74435469	-37.88605667		-50.74435455	-51.88797482	-38.63161711


==> ST_LRT_UB_Gamma_alt.txt <==
x	PB2Gam16	PB2Gam8	PB2Gam4		PB4Gam16	PB4Gam8	PB4Gam4		PB2ratio	PB4ratio		RatioGam16	RatioGam8	RatioGam4
0.02	-0.00026	-0.000149	-0.0000435		-0.00128	-0.00045	-0.000175		-322.0314817	-0.015287564		-322.0314808	-557.1863068	-1864.974619
0.04	-0.00096	-0.00056	-0.000171		-0.0037	-0.00158	-0.00065		-87.21685962	-0.044190615		-87.21685938	-148.2513566	-474.423368
0.1	-0.00389	-0.0026	-0.00096		-0.00941	-0.0057	-0.00288		-21.52395507	-0.112387483		-21.52395501	-31.93106143	-84.50666243
0.2	-0.00768	-0.0058	-0.0028		-0.014	-0.01034	-0.00637		-10.90210745	-0.167207732		-10.90210742	-14.31392409	-28.97371283
0.4	-0.01102	-0.00929	-0.0059		-0.0174	-0.0143	-0.01038		-7.597838951	-0.207815325		-7.597838929	-8.936572628	-13.7502366
1	-0.01223	-0.0111	-0.009		-0.01826	-0.015	-0.0133		-6.846131254	-0.218086657		-6.846131235	-7.479347722	-9.014043992
2	-0.0109	-0.0101	-0.0093		-0.01608	-0.01226	-0.0127		-7.681484884	-0.192050024		-7.681484862	-8.2198772	-8.72326838
4	-0.0086	-0.0082	-0.0083		-0.0129	-0.00819	-0.0105		-9.735835493	-0.154069982		-9.735835465	-10.12448289	-9.77426457
10	-0.00575	-0.0056	-0.0062		-0.00854	-0.0059	-0.0071		-14.56142352	-0.101996717		-14.56142348	-14.82513566	-13.08490257
20	-0.00423	-0.00429	-0.0048		-0.00584	-0.00387	-0.00538		-19.79389722	-0.069749511		-19.79389716	-19.35215844	-16.90133249
100	-0.00159	-0.0016	-0.0021		-0.00221	-0.0021	-0.0019		-52.659236	-0.026394935		-52.65923585	-51.88797482	-38.63161711


==> ST_LRT_UB_Gamma_alt_zoom.txt <==
x	y1	y2	y3
10	-0.00575	-0.0056	-0.0062
20	-0.00423	-0.00429	-0.0048
40	-0.0028	-0.00285	-0.00342
100	-0.00159	-0.0016	-0.0021


==> ST_LRT_UL1_Gamma.txt <==
x	gam16	gam8	gam4
0	0	0	0
5	0.029153457	0.026338573	0.020999306
10	0.044937071	0.042533117	0.037268294
15	0.053907183	0.051864211	0.047120778
20	0.059843319	0.058059262	0.053777726
25	0.064129689	0.062537451	0.058631886
30	0.067404128	0.065959824	0.062360791
35	0.070006172	0.068679816	0.065334542
40	0.072135175	0.070905389	0.067773665
45	0.073916818	0.072767789	0.06981849
50	0.075434697	0.074354403	0.07156299
55	0.076746887	0.075725922	0.073072711
60	0.077895089	0.07692595	0.074394912
65	0.078910134	0.077986744	0.075564619
70	0.079815357	0.078932693	0.076608403
75	0.080628784	0.079782664	0.077546826
80	0.081364584	0.080551472	0.078396079
85	0.082034069	0.081250947	0.079169088
90	0.082646387	0.081890656	0.079876332
95	0.083209027	0.082478434	0.0805264
100	0.083728185	0.08302076	0.081126396


==> ST_Slip_Gamma.txt <==
x	gam16	gam8	gam4
0	-3.29041E-08	-2.8823E-09	6.86236E-10
0.005	-0.000523586	-0.000631959	-0.000850455
0.01	-0.001049365	-0.001264331	-0.001701426
0.015	-0.001579434	-0.00189751	-0.002553388
0.02	-0.002115855	-0.002531875	-0.003406741
0.025	-0.002660449	-0.00316776	-0.004261792
0.03	-0.003214905	-0.003805469	-0.005118745
0.035	-0.003780602	-0.004445249	-0.005977717
0.04	-0.004358683	-0.005087308	-0.006838739
0.045	-0.004949942	-0.005731799	-0.007701785
0.05	-0.005554866	-0.006378834	-0.008566777
0.055	-0.006173587	-0.007028478	-0.00943361
0.06	-0.006805888	-0.007680757	-0.010302157
0.065	-0.007451234	-0.008335663	-0.011172284
0.07	-0.008108742	-0.008993154	-0.012043855
0.075	-0.008777281	-0.009653162	-0.01291674
0.08	-0.009455412	-0.010315598	-0.013790819
0.085	-0.010141549	-0.010980357	-0.014665986
0.09	-0.010833874	-0.011647318	-0.015542153
0.095	-0.011530542	-0.012316359	-0.016419252
0.1	-0.012229575	-0.012987349	-0.017297236
0.105	-0.012929086	-0.013660166	-0.018176081
0.11	-0.013627176	-0.01433469	-0.01905579
0.115	-0.014322141	-0.015010816	-0.019936384
0.12	-0.01501238	-0.015688449	-0.020817917
0.125	-0.015696568	-0.016367516	-0.021700459
0.13	-0.016373584	-0.017047961	-0.022584113
0.135	-0.01704263	-0.01772975	-0.023468994
0.14	-0.017703187	-0.018412877	-0.024355246
0.145	-0.018355063	-0.019097352	-0.025243023
0.15	-0.018998386	-0.019783216	-0.026132506
0.155	-0.019633579	-0.020470528	-0.027023875
0.16	-0.020261385	-0.021159371	-0.027917334
0.165	-0.020882774	-0.021849845	-0.028813081
0.17	-0.021499	-0.022542069	-0.029711328
0.175	-0.022111453	-0.023236172	-0.030612275
0.18	-0.022721733	-0.023932298	-0.031516131
0.185	-0.02333147	-0.024630592	-0.032423086
0.19	-0.023942415	-0.025331208	-0.033333328
0.195	-0.024556238	-0.026034292	-0.034247027
0.2	-0.025174625	-0.026739992	-0.03516434
0.205	-0.025799088	-0.027448443	-0.036085405
0.21	-0.026431049	-0.028159775	-0.037010342
0.215	-0.027071685	-0.028874096	-0.03793925
0.22	-0.027721995	-0.029591507	-0.038872209
0.225	-0.028382689	-0.030312085	-0.039809277
0.23	-0.029054237	-0.031035895	-0.040750493
0.235	-0.029736814	-0.031762978	-0.041695878
0.24	-0.03043032	-0.032493359	-0.042645437
0.245	-0.031134394	-0.033227048	-0.043599161
0.25	-0.031848402	-0.033964036	-0.044557028
0.255	-0.032571507	-0.034704301	-0.045519009
0.26	-0.033302638	-0.035447812	-0.046485068
0.265	-0.034040609	-0.036194526	-0.04745517
0.27	-0.034784059	-0.036944398	-0.048429277
0.275	-0.035531615	-0.03769738	-0.04940736
0.28	-0.036281815	-0.038453424	-0.050389395
0.285	-0.037033276	-0.039212489	-0.051375369
0.29	-0.037784628	-0.03997454	-0.052365285
0.295	-0.038534663	-0.040739553	-0.053359157
0.3	-0.039282277	-0.041507519	-0.05435702
0.305	-0.040026594	-0.042278441	-0.055358925
0.31	-0.040766915	-0.043052344	-0.056364944
0.315	-0.041502804	-0.043829265	-0.057375164
0.32	-0.042234059	-0.044609266	-0.058389696
0.325	-0.042960734	-0.045392422	-0.059408663
0.33	-0.043683145	-0.04617883	-0.060432209
0.335	-0.044401829	-0.046968601	-0.061460484
0.34	-0.045117573	-0.047761865	-0.062493659
0.345	-0.045831326	-0.04855876	-0.063531905
0.35	-0.046544247	-0.049359439	-0.064575406
0.355	-0.047257572	-0.050164057	-0.065624341
0.36	-0.047972683	-0.050972783	-0.066678895
0.365	-0.048690947	-0.051785777	-0.067739243
0.37	-0.049413796	-0.052603208	-0.06880556
0.375	-0.050142558	-0.05342523	-0.069878006
0.38	-0.050878535	-0.054251999	-0.070956733
0.385	-0.051622853	-0.055083656	-0.072041875
0.39	-0.052376528	-0.055920334	-0.073133558
0.395	-0.05314035	-0.056762149	-0.074231883
0.4	-0.053914929	-0.057609205	-0.075336942
0.405	-0.054700627	-0.058461591	-0.076448806
0.41	-0.055497585	-0.059319379	-0.077567532
0.415	-0.056305705	-0.060182628	-0.078693161
0.42	-0.057124655	-0.061051384	-0.079825721
0.425	-0.057953903	-0.061925676	-0.080965231
0.43	-0.0587927	-0.06280553	-0.082111698
0.435	-0.059640164	-0.063690957	-0.083265125
0.44	-0.060495241	-0.064581967	-0.08442551
0.445	-0.061356825	-0.065478565	-0.085592853
0.45	-0.062223704	-0.066380757	-0.086767154
0.455	-0.063094705	-0.067288553	-0.08794842
0.46	-0.063968629	-0.068201968	-0.089136667
0.465	-0.064844396	-0.069121026	-0.090331918
0.47	-0.065720985	-0.070045762	-0.091534213
0.475	-0.066597559	-0.070976224	-0.092743601
0.48	-0.067473418	-0.071912477	-0.093960152
0.485	-0.068348084	-0.0728546	-0.095183947
0.49	-0.069221277	-0.07380269	-0.096415088
0.495	-0.070092947	-0.074756861	-0.097653687
0.5	-0.070963279	-0.075717247	-0.098899879
0.505	-0.071832666	-0.076683991	-0.100153803
0.51	-0.072701739	-0.077657262	-0.101415619
0.515	-0.073571294	-0.078637232	-0.10268549
0.52	-0.074442333	-0.079624092	-0.103963592
0.525	-0.075315957	-0.080618036	-0.105250101
0.53	-0.07619342	-0.081619272	-0.106545199
0.535	-0.077075994	-0.082628003	-0.107849062
0.54	-0.077965032	-0.083644442	-0.10916187
0.545	-0.078861821	-0.084668793	-0.110483787
0.55	-0.079767648	-0.085701262	-0.111814978
0.555	-0.080683657	-0.086742043	-0.11315559
0.56	-0.081610915	-0.087791327	-0.114505762
0.565	-0.082550288	-0.088849288	-0.115865613
0.57	-0.083502495	-0.089916098	-0.117235256
0.575	-0.084468025	-0.090991908	-0.118614779
0.58	-0.085447168	-0.092076862	-0.120004263
0.585	-0.086439988	-0.093171089	-0.121403768
0.59	-0.087446324	-0.09427471	-0.122813344
0.595	-0.088465818	-0.09538783	-0.124233028
0.6	-0.089497897	-0.096510551	-0.125662848
0.605	-0.090541843	-0.097642966	-0.12710282
0.61	-0.091596762	-0.098785163	-0.128552959
0.615	-0.092661686	-0.099937228	-0.130013273
0.62	-0.093735531	-0.101099251	-0.131483772
0.625	-0.094817223	-0.102271321	-0.132964469
0.63	-0.095905649	-0.103453537	-0.134455378
0.635	-0.096999786	-0.104646004	-0.135956524
0.64	-0.098098654	-0.105848841	-0.137467939
0.645	-0.099201434	-0.107062176	-0.138989666
0.65	-0.100307424	-0.108286161	-0.140521763
0.655	-0.101416134	-0.109520953	-0.142064298
0.66	-0.102527255	-0.110766738	-0.143617354
0.665	-0.103640708	-0.11202371	-0.145181028
0.67	-0.104756635	-0.11329209	-0.146755431
0.675	-0.105875399	-0.114572109	-0.148340683
0.68	-0.106997596	-0.115864023	-0.149936922
0.685	-0.108124004	-0.117168093	-0.151544285
0.69	-0.109255615	-0.118484605	-0.153162927
0.695	-0.11039354	-0.119813846	-0.154792998
0.7	-0.111539061	-0.121156123	-0.156434658
0.705	-0.112693496	-0.122511739	-0.158088059
0.71	-0.113858268	-0.123881012	-0.159753357
0.715	-0.115034752	-0.125264252	-0.161430696
0.72	-0.116224349	-0.126661779	-0.163120217
0.725	-0.117428332	-0.128073899	-0.164822045
0.73	-0.118647915	-0.129500925	-0.166536296
0.735	-0.119884123	-0.130943151	-0.168263071
0.74	-0.121137848	-0.132400877	-0.170002457
0.745	-0.122409755	-0.133874381	-0.171754521
0.75	-0.123700318	-0.135363946	-0.173519319
0.755	-0.125009774	-0.136869833	-0.175296887
0.76	-0.126338142	-0.138392306	-0.177087247
0.765	-0.127685226	-0.139931611	-0.178890407
0.77	-0.12905061	-0.141488001	-0.180706362
0.775	-0.130433713	-0.143061711	-0.182535096
0.78	-0.131833766	-0.144652987	-0.184376583
0.785	-0.133249907	-0.146262066	-0.186230792
0.79	-0.134681143	-0.147889195	-0.188097687
0.795	-0.136126472	-0.149534618	-0.189977232
0.8	-0.137584842	-0.151198601	-0.191869389
0.805	-0.139055274	-0.152881405	-0.193774125
0.81	-0.140536826	-0.154583319	-0.195691411
0.815	-0.142028709	-0.156304634	-0.197621225
0.82	-0.143530252	-0.158045673	-0.199563554
0.825	-0.145040997	-0.159806763	-0.201518394
0.83	-0.146560677	-0.161588265	-0.20348575
0.835	-0.14808926	-0.163390547	-0.205465639
0.84	-0.149626963	-0.165214012	-0.207458085
0.845	-0.151174233	-0.16705907	-0.209463124
0.85	-0.152731784	-0.168926165	-0.211480798
0.855	-0.154300527	-0.170815743	-0.213511155
0.86	-0.155881629	-0.172728286	-0.215554249
0.865	-0.157476391	-0.174664272	-0.217610133
0.87	-0.159086327	-0.176624213	-0.219678863
0.875	-0.160713005	-0.178608609	-0.221760489
0.88	-0.162358135	-0.180617992	-0.223855056
0.885	-0.16402339	-0.182652877	-0.225962602
0.89	-0.165710503	-0.184713806	-0.228083152
0.895	-0.167421078	-0.186801298	-0.230216718
0.9	-0.16915669	-0.188915896	-0.232363298
0.905	-0.17091871	-0.191058117	-0.234522872
0.91	-0.172708397	-0.193228495	-0.236695401
0.915	-0.174526758	-0.195427541	-0.238880826
0.92	-0.176374616	-0.197655778	-0.241079069
0.925	-0.178252531	-0.199913705	-0.243290033
0.93	-0.180160837	-0.202201835	-0.245513597
0.935	-0.182099621	-0.204520656	-0.247749627
0.94	-0.184068742	-0.206870675	-0.249997964
0.945	-0.186067858	-0.209252373	-0.252258442
0.95	-0.188096429	-0.211666254	-0.254530871
0.955	-0.190153793	-0.214112803	-0.256815058
0.96	-0.192239149	-0.21659253	-0.25911079
0.965	-0.194351669	-0.21910593	-0.261417859
0.97	-0.196490472	-0.22165353	-0.263736038
0.975	-0.198654749	-0.224235844	-0.266065111
0.98	-0.200843739	-0.226853424	-0.268404847
0.985	-0.203056842	-0.229506814	-0.270755028
0.99	-0.205293611	-0.232196597	-0.27311543
0.995	-0.207553829	-0.234923352	-0.27548584
1	-0.209837521	-0.237687702	-0.27786604
1.005	-0.212144985	-0.240490261	-0.280255826
1.01	-0.214476827	-0.243331692	-0.28265499
1.015	-0.216833927	-0.246212648	-0.285063336
1.02	-0.219217513	-0.249133827	-0.287480662
1.025	-0.221629048	-0.252095915	-0.289906776
1.03	-0.224070341	-0.25509964	-0.292341477
1.035	-0.22654337	-0.258145712	-0.294784568
1.04	-0.229050416	-0.261234881	-0.297235841
1.045	-0.231593835	-0.26436787	-0.299695087
1.05	-0.234176216	-0.267545437	-0.302162078
1.055	-0.236800113	-0.270768307	-0.304636583
1.06	-0.239468214	-0.274037232	-0.307118344
1.065	-0.242183068	-0.277352924	-0.309607098
1.07	-0.244947253	-0.280716118	-0.312102547
1.075	-0.247763113	-0.284127503	-0.314604386
1.08	-0.250632918	-0.28758778	-0.317112273
1.085	-0.253558643	-0.291097606	-0.319625855
1.09	-0.256542106	-0.294657643	-0.322144738
1.095	-0.2595848	-0.298268503	-0.32466852
1.1	-0.262688015	-0.301930801	-0.327196755
1.105	-0.265852728	-0.305645103	-0.329728994
1.11	-0.269079705	-0.309411973	-0.332264742
1.115	-0.272369458	-0.313231927	-0.334803506
1.12	-0.275722321	-0.317105478	-0.337344751
1.125	-0.279138466	-0.321033092	-0.339887945
1.13	-0.282617967	-0.32501523	-0.342432522
1.135	-0.286160853	-0.329052311	-0.344977923
1.14	-0.289767169	-0.333144744	-0.347523557
1.145	-0.293437036	-0.3372929	-0.350068852
1.15	-0.297170733	-0.341497141	-0.352613203
1.155	-0.30096873	-0.345757788	-0.355156028
1.16	-0.304831797	-0.350075149	-0.357696719
1.165	-0.308760991	-0.354449496	-0.360234696
1.17	-0.312757797	-0.358881078	-0.362769351
1.175	-0.316824044	-0.363370106	-0.365300108
1.18	-0.320962093	-0.367916763	-0.367826365
1.185	-0.325174657	-0.372521187	-0.37034755
1.19	-0.32946504	-0.377183479	-0.372863066
1.195	-0.333836859	-0.381903688	-0.375372343
1.2	-0.338294331	-0.386681811	-0.377874784
1.205	-0.342841893	-0.391517785	-0.380369816
1.21	-0.347484544	-0.396411479	-0.382856835
1.215	-0.352227374	-0.401362696	-0.385335255
1.22	-0.357075943	-0.406371148	-0.387804458
1.225	-0.362035754	-0.411436473	-0.390263837
1.23	-0.367112651	-0.416558195	-0.392712748
1.235	-0.372312266	-0.42173576	-0.395150556
1.24	-0.37764043	-0.426968474	-0.397576581
1.245	-0.383102618	-0.43225556	-0.399990152
1.25	-0.388704361	-0.437596077	-0.402390548
1.255	-0.39445073	-0.442988995	-0.404777057
1.26	-0.400346727	-0.4484331	-0.407148914
1.265	-0.406396837	-0.453927086	-0.409505364
1.27	-0.412605399	-0.459469439	-0.411845598
1.275	-0.418976231	-0.465058555	-0.414168821
1.28	-0.425512974	-0.4706926	-0.416474186
1.285	-0.432218809	-0.476369656	-0.418760864
1.29	-0.439096769	-0.482087553	-0.421027977
1.295	-0.446149531	-0.487844042	-0.423274673
1.3	-0.453379711	-0.493636603	-0.425500053
1.305	-0.460789705	-0.49946265	-0.427703252
1.31	-0.468381972	-0.505319301	-0.429883367
1.315	-0.4761589	-0.511203622	-0.432039532
1.32	-0.484123078	-0.517112368	-0.43417085
1.325	-0.492277152	-0.523042247	-0.436276468
1.33	-0.500624102	-0.528989642	-0.438355507
1.335	-0.509167036	-0.534950903	-0.440407138
1.34	-0.517909481	-0.540922035	-0.442430509
1.345	-0.526855096	-0.546899027	-0.444424821
1.35	-0.536007957	-0.552877501	-0.446389257
1.355	-0.545372177	-0.558853079	-0.448323052
1.36	-0.554952179	-0.564821002	-0.450225426
1.365	-0.564752221	-0.570776524	-0.452095648
1.37	-0.574776622	-0.576714503	-0.453932973
1.375	-0.58502924	-0.582629825	-0.455736702
1.38	-0.595513598	-0.58851697	-0.45750612
1.385	-0.606232371	-0.594370464	-0.459240553
1.39	-0.617187364	-0.600184415	-0.460939308
1.395	-0.628379092	-0.605953002	-0.462601729
1.4	-0.639806544	-0.611669979	-0.46422714
1.405	-0.651466963	-0.617329198	-0.465814892
1.41	-0.663355318	-0.622924085	-0.467364317
1.415	-0.67546442	-0.628448196	-0.46887477
1.42	-0.687784024	-0.633894668	-0.470345582
1.425	-0.700301399	-0.639256804	-0.471776108
1.43	-0.713000005	-0.644527504	-0.473165677
1.435	-0.725860637	-0.649699874	-0.474513643
1.44	-0.738859617	-0.654766642	-0.475819332
1.445	-0.751970614	-0.659720786	-0.4770821
1.45	-0.76516232	-0.664554944	-0.478301277
1.455	-0.778401014	-0.669262049	-0.479476225
1.46	-0.791647714	-0.673834737	-0.480606289
1.465	-0.804861506	-0.678265993	-0.481690849
1.47	-0.817996202	-0.682548556	-0.482729272
1.475	-0.831004404	-0.686675561	-0.48372097
1.48	-0.843833727	-0.690639964	-0.48466535
1.485	-0.856431513	-0.69443516	-0.485561865
1.49	-0.868740717	-0.698054435	-0.486409977
1.495	-0.880705125	-0.701491555	-0.487209195
1.5	-0.892265035	-0.704740252	-0.487959046
1.505	-0.903362788	-0.707794773	-0.48865911
1.51	-0.913938389	-0.710649406	-0.489308987
1.515	-0.923935132	-0.713298981	-0.489908335
1.52	-0.933295323	-0.715738447	-0.490456837
1.525	-0.941965748	-0.717963312	-0.49095423
1.53	-0.949893675	-0.719969274	-0.491400283
1.535	-0.957031894	-0.7217526	-0.491794814
1.54	-0.963335185	-0.723309818	-0.492137673
1.545	-0.968764668	-0.724638017	-0.492428755
1.55	-0.973284891	-0.725734609	-0.492667986
1.555	-0.976867276	-0.72659756	-0.492855328
1.56	-0.979487955	-0.727225207	-0.492990772
1.565	-0.981130124	-0.727616418	-0.49307434
1.57	-0.981782742	-0.727770481	-0.493106076
1.575	-0.981441657	-0.727687178	-0.493086048
1.58	-0.980109226	-0.727366752	-0.493014343
1.585	-0.977794161	-0.726809892	-0.492891063
1.59	-0.974512088	-0.726017781	-0.492716329
1.595	-0.970284119	-0.724991997	-0.492490267
1.6	-0.965138321	-0.723734633	-0.492213023
1.605	-0.959107096	-0.722248118	-0.491884743
1.61	-0.952229491	-0.720535413	-0.491505593
1.615	-0.944547528	-0.718599751	-0.491075739
1.62	-0.936109242	-0.7164449	-0.490595364
1.625	-0.926964161	-0.71407484	-0.490064656
1.63	-0.917166933	-0.711494083	-0.489483823
1.635	-0.906772184	-0.708707284	-0.488853079
1.64	-0.895838578	-0.705719626	-0.488172663
1.645	-0.884423307	-0.702536365	-0.487442826
1.65	-0.872586405	-0.69916327	-0.486663848
1.655	-0.860385141	-0.695606118	-0.485836026
1.66	-0.847878404	-0.691871177	-0.484959693
1.665	-0.835121247	-0.68796466	-0.484035202
1.67	-0.822169177	-0.683893243	-0.483062951
1.675	-0.809073068	-0.679663485	-0.482043356
1.68	-0.795883217	-0.675282376	-0.480976887
1.685	-0.782644792	-0.670756731	-0.47986403
1.69	-0.769401533	-0.666093758	-0.478705332
1.695	-0.756191869	-0.661300434	-0.477501352
1.7	-0.743052172	-0.656384091	-0.476252709
1.705	-0.73001361	-0.651351779	-0.474960034
1.71	-0.717104903	-0.646210858	-0.473624016
1.715	-0.704349928	-0.640968361	-0.472245348
1.72	-0.691769953	-0.635631587	-0.470824779
1.725	-0.679381969	-0.630207469	-0.469363052
1.73	-0.667200405	-0.624703159	-0.467860963
1.735	-0.65523611	-0.619125411	-0.466319292
1.74	-0.643497595	-0.613481153	-0.464738865
1.745	-0.631990555	-0.607776891	-0.463120482
1.75	-0.620718697	-0.60201926	-0.461464984
1.755	-0.60968368	-0.59621446	-0.459773177
1.76	-0.598885593	-0.590368776	-0.458045898
1.765	-0.588323194	-0.58448805	-0.456283945
1.77	-0.577994108	-0.578578177	-0.454488143
1.775	-0.567895252	-0.572644605	-0.45265927
1.78	-0.558022817	-0.566692806	-0.450798127
1.785	-0.548372777	-0.560727812	-0.44890547
1.79	-0.538940731	-0.554754654	-0.446982071
1.795	-0.529722406	-0.548777939	-0.445028661
1.8	-0.520713416	-0.542802253	-0.443045987
1.805	-0.511909709	-0.536831778	-0.441034758
1.81	-0.503307283	-0.530870659	-0.438995702
1.815	-0.494902547	-0.524922665	-0.436929513
1.82	-0.486692026	-0.51899152	-0.434836908
1.825	-0.478672634	-0.513080596	-0.432718577
1.83	-0.47084138	-0.507193218	-0.430575239
1.835	-0.463195569	-0.501332388	-0.428407588
1.84	-0.455732517	-0.495501056	-0.426216359
1.845	-0.448449707	-0.489701882	-0.424002261
1.85	-0.441344512	-0.483937473	-0.421766051
1.855	-0.434414338	-0.478210171	-0.419508464
1.86	-0.427656348	-0.472522267	-0.417230286
1.865	-0.421067632	-0.466875814	-0.414932281
1.87	-0.414644912	-0.461272812	-0.412615265
1.875	-0.408384777	-0.455715048	-0.410280032
1.88	-0.402283361	-0.450204251	-0.407927427
1.885	-0.396336652	-0.44474196	-0.405558267
1.89	-0.390540148	-0.439329653	-0.403173417
1.895	-0.384889242	-0.433968634	-0.400773709
1.9	-0.379378855	-0.428660143	-0.398360016
1.905	-0.374003891	-0.42340526	-0.395933171
1.91	-0.368758848	-0.418204997	-0.393494039
1.915	-0.363638331	-0.413060217	-0.391043441
1.92	-0.358636646	-0.407971712	-0.388582219
1.925	-0.353748343	-0.402940135	-0.386111163
1.93	-0.348967809	-0.397966066	-0.383631076
1.935	-0.344289802	-0.393049957	-0.381142706
1.94	-0.339709066	-0.388192179	-0.378646804
1.945	-0.335220821	-0.383392995	-0.376144063
1.95	-0.330820407	-0.378652582	-0.373635174
1.955	-0.326503712	-0.37397102	-0.371120769
1.96	-0.322266849	-0.369348307	-0.368601474
1.965	-0.318106508	-0.364784362	-0.36607786
1.97	-0.314019672	-0.360279018	-0.363550491
1.975	-0.310003875	-0.355832051	-0.361019879
1.98	-0.306056972	-0.351443158	-0.358486533
1.985	-0.302177298	-0.347111991	-0.355950917
1.99	-0.298363489	-0.342838134	-0.353413497
1.995	-0.294614558	-0.338621145	-0.3508747
2	-0.290929756	-0.334460522	-0.348334962
2.005	-0.287308586	-0.330355753	-0.34579469
2.01	-0.283750697	-0.326306278	-0.343254303
2.015	-0.280255858	-0.322311541	-0.340714205
2.02	-0.276823877	-0.318370947	-0.338174813
2.025	-0.273454558	-0.31448392	-0.335636536
2.03	-0.270147635	-0.310649853	-0.333099805
2.035	-0.26690274	-0.306868165	-0.330565042
2.04	-0.263719335	-0.303138252	-0.328032697
2.045	-0.260596722	-0.299459544	-0.325503212
2.05	-0.257533956	-0.29583145	-0.322977056
2.055	-0.254529908	-0.292253414	-0.32045469
2.06	-0.251583165	-0.288724863	-0.3179366
2.065	-0.24869215	-0.285245256	-0.315423258
2.07	-0.245854994	-0.281814036	-0.312915157
2.075	-0.243069721	-0.278430671	-0.31041277
2.08	-0.240334097	-0.27509461	-0.307916586
2.085	-0.23764586	-0.271805326	-0.305427063
2.09	-0.235002555	-0.268562262	-0.302944669
2.095	-0.232401791	-0.265364882	-0.300469835
2.1	-0.229841074	-0.262212616	-0.298002991
2.105	-0.227318063	-0.259104905	-0.295544527
2.11	-0.224830413	-0.256041155	-0.293094821
2.115	-0.222376011	-0.253020776	-0.290654209
2.12	-0.219952834	-0.250043141	-0.288223009
2.125	-0.217559148	-0.247107625	-0.285801493
2.13	-0.215193383	-0.244213562	-0.283389913
2.135	-0.212854289	-0.241360292	-0.280988478
2.14	-0.210540829	-0.238547112	-0.278597374
2.145	-0.208252278	-0.235773331	-0.276216749
2.15	-0.205988148	-0.233038215	-0.273846731
2.155	-0.20374822	-0.230341051	-0.271487415
2.16	-0.2015325	-0.227681088	-0.269138882
2.165	-0.199341198	-0.225057602	-0.266801191
2.17	-0.197174706	-0.222469841	-0.264474388
2.175	-0.195033533	-0.219917087	-0.262158511
2.18	-0.192918307	-0.217398602	-0.259853594
2.185	-0.19082968	-0.214913694	-0.257559667
2.19	-0.18876834	-0.212461656	-0.255276767
2.195	-0.186734915	-0.210041833	-0.253004938
2.2	-0.184729984	-0.207653567	-0.250744233
2.205	-0.182753995	-0.205296253	-0.248494719
2.21	-0.180807268	-0.202969293	-0.246256479
2.215	-0.178889947	-0.20067214	-0.244029609
2.22	-0.177001987	-0.198404258	-0.241814227
2.225	-0.175143151	-0.196165163	-0.239610462
2.23	-0.173312977	-0.193954382	-0.237418465
2.235	-0.171510824	-0.191771489	-0.235238394
2.24	-0.169735821	-0.189616064	-0.233070425
2.245	-0.167986959	-0.187487731	-0.230914734
2.25	-0.16626302	-0.185386116	-0.228771513
2.255	-0.164562712	-0.183310876	-0.226640944
2.26	-0.162884585	-0.181261664	-0.224523214
2.265	-0.161227185	-0.179238156	-0.222418496
2.27	-0.159588971	-0.177240018	-0.220326958
2.275	-0.157968477	-0.175266927	-0.218248746
2.28	-0.156364221	-0.173318541	-0.216183992
2.285	-0.154774871	-0.171394524	-0.2141328
2.29	-0.153199155	-0.169494515	-0.212095255
2.295	-0.151636	-0.167618152	-0.210071409
2.3	-0.150084462	-0.165765042	-0.208061288
2.305	-0.148543821	-0.163934792	-0.206064888
2.31	-0.147013537	-0.162126974	-0.204082175
2.315	-0.145493294	-0.160341163	-0.202113089
2.32	-0.143982976	-0.158576899	-0.200157541
2.325	-0.142482668	-0.156833726	-0.198215421
2.33	-0.140992648	-0.155111162	-0.196286595
2.335	-0.139513345	-0.153408735	-0.194370917
2.34	-0.138045354	-0.151725949	-0.192468222
2.345	-0.136589352	-0.150062331	-0.190578345
2.35	-0.135146128	-0.148417391	-0.188701108
2.355	-0.133716482	-0.146790668	-0.186836344
2.36	-0.132301257	-0.145181696	-0.184983883
2.365	-0.130901237	-0.143590046	-0.183143572
2.37	-0.129517174	-0.142015292	-0.181315268
2.375	-0.128149702	-0.14045705	-0.179498848
2.38	-0.126799353	-0.138914945	-0.177694206
2.385	-0.125466497	-0.13738865	-0.175901262
2.39	-0.124151354	-0.135877853	-0.174119957
2.395	-0.122853955	-0.134382285	-0.172350257
2.4	-0.12157415	-0.132901699	-0.17059215
2.405	-0.120311608	-0.131435884	-0.168845648
2.41	-0.119065803	-0.129984651	-0.167110781
2.415	-0.117836065	-0.128547842	-0.165387596
2.42	-0.116621541	-0.127125314	-0.163676158
2.425	-0.115421285	-0.125716946	-0.161976534
2.43	-0.114234207	-0.124322629	-0.160288804
2.435	-0.113059192	-0.122942264	-0.158613043
2.44	-0.111895035	-0.121575751	-0.156949326
2.445	-0.110740575	-0.120222997	-0.155297716
2.45	-0.109594629	-0.118883895	-0.153658265
2.455	-0.108456122	-0.117558336	-0.152031005
2.46	-0.107324025	-0.116246189	-0.150415951
2.465	-0.106197472	-0.114947316	-0.148813089
2.47	-0.1050757	-0.113661548	-0.147222383
2.475	-0.103958141	-0.112388705	-0.145643767
2.48	-0.102844379	-0.111128574	-0.144077146
2.485	-0.101734197	-0.109880931	-0.1425224
2.49	-0.100627557	-0.108645516	-0.140979376
2.495	-0.099524603	-0.107422063	-0.139447904
2.5	-0.098425657	-0.106210272	-0.137927782
2.505	-0.097331185	-0.105009843	-0.136418801
2.51	-0.096241807	-0.103820449	-0.134920724
2.515	-0.095158229	-0.102641771	-0.133433317
2.52	-0.094081268	-0.101473471	-0.131956328
2.525	-0.09301176	-0.100315229	-0.130489518
2.53	-0.091950592	-0.099166714	-0.129032641
2.535	-0.090898603	-0.098027625	-0.127585471
2.54	-0.089856617	-0.096897659	-0.126147788
2.545	-0.088825348	-0.095776549	-0.124719399
2.55	-0.087805434	-0.094664039	-0.123300124
2.555	-0.086797356	-0.09355991	-0.121889819
2.56	-0.085801463	-0.092463963	-0.120488358
2.565	-0.084817926	-0.091376036	-0.11909565
2.57	-0.083846746	-0.090295995	-0.117711627
2.575	-0.082887747	-0.089223739	-0.116336255
2.58	-0.081940567	-0.088159191	-0.114969522
2.585	-0.081004693	-0.087102309	-0.113611441
2.59	-0.080079434	-0.086053067	-0.112262048
2.595	-0.079163993	-0.085011467	-0.11092139
2.6	-0.078257426	-0.083977521	-0.109589532
2.605	-0.077358747	-0.082951257	-0.108266542
2.61	-0.076466871	-0.081932706	-0.106952493
2.615	-0.075580735	-0.080921904	-0.10564745
2.62	-0.074699244	-0.079918878	-0.104351474
2.625	-0.07382139	-0.07892365	-0.103064607
2.63	-0.072946196	-0.077936226	-0.101786878
2.635	-0.072072829	-0.076956595	-0.100518288
2.64	-0.07120055	-0.075984722	-0.099258816
2.645	-0.0703288	-0.075020549	-0.098008412
2.65	-0.069457165	-0.074063991	-0.096766993
2.655	-0.06858542	-0.073114935	-0.095534449
2.66	-0.067713521	-0.072173238	-0.094310637
2.665	-0.066841603	-0.071238735	-0.093095389
2.67	-0.065969983	-0.070311226	-0.091888504
2.675	-0.06509913	-0.069390499	-0.090689766
2.68	-0.064229677	-0.068476313	-0.089498931
2.685	-0.063362351	-0.067568419	-0.088315748
2.69	-0.06249801	-0.06666655	-0.087139949
2.695	-0.06163754	-0.065770443	-0.085971272
2.7	-0.060781899	-0.064879823	-0.084809446
2.705	-0.059932006	-0.063994433	-0.083654217
2.71	-0.059088786	-0.063114015	-0.082505336
2.715	-0.05825306	-0.062238339	-0.081362582
2.72	-0.057425589	-0.061367185	-0.080225747
2.725	-0.056606979	-0.060500367	-0.079094658
2.73	-0.055797715	-0.059637721	-0.077969166
2.735	-0.054998097	-0.05877912	-0.076849161
2.74	-0.054208259	-0.057924465	-0.07573456
2.745	-0.053428144	-0.057073694	-0.074625317
2.75	-0.052657504	-0.056226775	-0.073521419
2.755	-0.051895922	-0.05538371	-0.072422881
2.76	-0.051142787	-0.054544532	-0.071329747
2.765	-0.050397361	-0.053709296	-0.070242085
2.77	-0.049658739	-0.052878083	-0.06915998
2.775	-0.048925949	-0.052050987	-0.068083529
2.78	-0.048197897	-0.051228118	-0.067012842
2.785	-0.047473491	-0.05040959	-0.065948023
2.79	-0.046751584	-0.049595517	-0.064889176
2.795	-0.046031098	-0.048786005	-0.063836388
2.8	-0.045310971	-0.047981152	-0.062789736
2.805	-0.044590276	-0.047181036	-0.061749268
2.81	-0.043868169	-0.046385712	-0.060715007
2.815	-0.043143989	-0.045595211	-0.059686945
2.82	-0.042417219	-0.04480953	-0.058665039
2.825	-0.041687547	-0.044028638	-0.057649213
2.83	-0.040954848	-0.043252466	-0.05663935
2.835	-0.040219203	-0.042480913	-0.055635303
2.84	-0.039480895	-0.041713842	-0.054636883
2.845	-0.038740386	-0.04095109	-0.053643881
2.85	-0.037998335	-0.040192458	-0.052656048
2.855	-0.037255526	-0.039437729	-0.051673127
2.86	-0.036512907	-0.03868666	-0.050694831
2.865	-0.035771486	-0.037939002	-0.049720876
2.87	-0.035032377	-0.037194487	-0.048750963
2.875	-0.034296679	-0.036452857	-0.047784809
2.88	-0.033565526	-0.035713847	-0.046822131
2.885	-0.032839961	-0.034977217	-0.045862675
2.89	-0.032120989	-0.034242731	-0.0449062
2.895	-0.031409456	-0.033510189	-0.043952506
2.9	-0.030706096	-0.032779409	-0.043001418
2.905	-0.03001144	-0.032050252	-0.042052809
2.91	-0.029325845	-0.03132261	-0.041106587
2.915	-0.028649446	-0.030596417	-0.040162704
2.92	-0.027982163	-0.029871645	-0.039221156
2.925	-0.0273237	-0.029148311	-0.038281979
2.93	-0.026673533	-0.028426467	-0.037345249
2.935	-0.026030957	-0.027706203	-0.036411073
2.94	-0.025395052	-0.026987646	-0.035479594
2.945	-0.024764779	-0.026270945	-0.034550969
2.95	-0.02413892	-0.025556281	-0.033625378
2.955	-0.023516217	-0.024843842	-0.032703005
2.96	-0.022895298	-0.024133837	-0.031784036
2.965	-0.022274832	-0.023426468	-0.030868646
2.97	-0.021653453	-0.022721941	-0.029956995
2.975	-0.02102992	-0.022020443	-0.029049216
2.98	-0.020403042	-0.021322149	-0.028145412
2.985	-0.019771817	-0.020627203	-0.027245645
2.99	-0.019135379	-0.019935723	-0.026349933
2.995	-0.018493096	-0.01924779	-0.025458247
3	-0.01784454	-0.018563445	-0.024570505
3.005	-0.017189536	-0.017882687	-0.023686576
3.01	-0.016528155	-0.017205473	-0.022806272
3.015	-0.015860713	-0.016531718	-0.021929363
3.02	-0.015187787	-0.01586129	-0.021055564
3.025	-0.014510155	-0.015194028	-0.020184562
3.03	-0.013828842	-0.014529724	-0.019315996
3.035	-0.013145009	-0.013868151	-0.018449498
3.04	-0.012460012	-0.013209048	-0.017584667
3.045	-0.011775264	-0.012552149	-0.016721113
3.05	-0.011092301	-0.011897163	-0.015858435
3.055	-0.010412619	-0.011243811	-0.014996268
3.06	-0.009737752	-0.010591807	-0.014134256
3.065	-0.009069104	-0.009940889	-0.013272097
3.07	-0.008408024	-0.009290802	-0.012409522
3.075	-0.007755651	-0.008641329	-0.011546333
3.08	-0.007112982	-0.00799227	-0.010682381
3.085	-0.006480752	-0.007343468	-0.009817593
3.09	-0.00585948	-0.006694794	-0.008951957
3.095	-0.005249401	-0.006046159	-0.008085527
3.1	-0.004650485	-0.005397499	-0.007218417
3.105	-0.004062428	-0.004748785	-0.006350781
3.11	-0.003484643	-0.004100008	-0.005482809
3.115	-0.002916309	-0.003451174	-0.004614691
3.12	-0.002356334	-0.0028023	-0.003746607
3.125	-0.00180346	-0.002153402	-0.002878684
3.13	-0.001256201	-0.001504498	-0.002010999
3.135	-0.000712986	-0.000855593	-0.001143541
3.14	-0.000172115	-0.00020669	-0.000276238


==> ST_UB_UL1_comparison.txt <==
x	PB2ratio	PB4ratio		RatioGam16	RatioGam8	RatioGam4		INV_RatioGam16	INV_RatioGam8	INV_RatioGam4		INV_PB2ratio	INV_PB4ratio
0.0002	-322.0314817	-65.41264472		-322.0314808	-557.1863068	-1864.974619		-0.003105286	-0.001794732	-0.0005362		-0.003105286	-0.015287564
0.0004	-87.21685962	-22.62923925		-87.21685938	-148.2513566	-474.423368		-0.011465673	-0.006745301	-0.002107822		-0.011465673	-0.044190615
0.001	-17.44337192	-8.897788017		-17.44337188	-31.93106143	-84.50666243		-0.057328366	-0.031317468	-0.011833387		-0.057328365	-0.112387483
0.002	-9.590857416	-5.98058466		-9.590857388	-14.31392409	-28.97371283		-0.104265965	-0.069862044	-0.034514044		-0.104265965	-0.167207732
0.004	-6.97734877	-4.811964669		-6.97734875	-8.936572628	-13.7502366		-0.143320914	-0.111899723	-0.072726021		-0.143320914	-0.207815325
0.01	-6.391464522	-4.585333255		-6.391464504	-7.479347722	-9.014043992		-0.156458664	-0.133701499	-0.110937999		-0.156458664	-0.218086657


==> ST_UB_aku.txt <==
x	y	
0.01	-0.000138	
0.02	-0.00103	
0.04	-0.00295	
0.1	-0.0065	
0.2	-0.01	
1	-0.0152	
10	-0.00655	
100	-0.00166	


==> ST_UB_elf.txt <==
x	dummy	y
0.005264915	-0.001025992	-0.000102599
0.007370026	-0.001367989	-0.000136799
0.010680951	-0.004445964	-0.000444596
0.014078701	-0.007865937	-0.000786594
0.019043245	-0.010943912	-0.001094391
0.023837609	-0.015731874	-0.001573187
0.027847159	-0.019151847	-0.001915185
0.033676861	-0.024281806	-0.002428181
0.040729873	-0.030437756	-0.003043776
0.050559432	-0.038987688	-0.003898769
0.060102565	-0.045143639	-0.004514364
0.069628791	-0.052667579	-0.005266758
0.085694543	-0.061901505	-0.006190151
0.105474681	-0.072161423	-0.007216142
0.127606598	-0.083105335	-0.008310534
0.158425012	-0.09370725	-0.009370725
0.195011306	-0.105335157	-0.010533516
0.231896432	-0.11627907	-0.011627907
0.285423101	-0.126538988	-0.012653899
0.363694871	-0.139192886	-0.013919289
0.400055391	-0.145348837	-0.014534884
0.479685135	-0.151504788	-0.015150479
0.55563632	-0.156976744	-0.015697674
0.671972629	-0.1624487	-0.01624487
0.791780599	-0.165526676	-0.016552668
0.932817416	-0.166552668	-0.016655267
1.108416579	-0.166552668	-0.016655267
1.250477804	-0.164500684	-0.016450068
1.605227211	-0.159370725	-0.015937073
1.956473153	-0.15253078	-0.015253078
2.343911071	-0.146374829	-0.014637483
2.807675324	-0.138166895	-0.01381669
3.277690334	-0.131668947	-0.013166895
3.926026087	-0.122777018	-0.012277702
5.125428062	-0.111833105	-0.011183311
6.29926495	-0.100889193	-0.010088919
7.877555662	-0.091655267	-0.009165527
9.682604703	-0.082079343	-0.008207934
12.53328264	-0.07250342	-0.007250342
16.50469896	-0.062243502	-0.00622435
22.11370503	-0.052667579	-0.005266758
29.88904034	-0.044801642	-0.004480164
39.71117905	-0.038303694	-0.003830369
54.14134658	-0.031121751	-0.003112175
76.41666507	-0.025991792	-0.002599179
93.15966788	-0.022571819	-0.002257182


==> ShearThinLRT_Repulsive.txt <==
x	piby4	piby2	3piby4
0	0	0	0
5	0.015974858	0.020562839	0.0159747
10	0.028967173	0.035919708	0.028967
15	0.037470611	0.045429003	0.037470447
20	0.043585726	0.051977627	0.04358557
25	0.048269753	0.056819098	0.048269605
30	0.052013718	0.060576132	0.052013574
35	0.055098901	0.063595409	0.055098762
40	0.057700087	0.066086748	0.057699952
45	0.059932691	0.068185371	0.059932559
50	0.061876583	0.069982778	0.061876454
55	0.063589129	0.071543343	0.063589002
60	0.06511279	0.072913819	0.065112666
65	0.066479796	0.074129072	0.066479673
70	0.067715127	0.075215692	0.067715006
75	0.068838497	0.07619435	0.068838377
80	0.069865708	0.077081385	0.069865589
85	0.070809598	0.077889899	0.070809481
90	0.071680725	0.078630539	0.071680609
95	0.072487862	0.079312051	0.072487745
100	0.073238365	0.079941698	0.073238251


==> Slip.txt <==
x	piby2	piby4	3piby4
0	0.00415106	0.00922438	3.12128E-06
0.01	-0.00114924	-0.00458121	-0.000236691
0.02	-0.00305154	-0.0107695	-0.000472677
0.03	-0.00321116	-0.0131887	-0.000708245
0.04	-0.00495275	-0.0190468	-0.000946771
0.05	-0.0059186	-0.0232314	-0.00118003
0.06	-0.00704352	-0.0277902	-0.00142074
0.07	-0.00851855	-0.0330763	-0.00165491
0.08	-0.00934312	-0.037031	-0.00189305
0.09	-0.0108831	-0.0424916	-0.0021329
0.1	-0.0118751	-0.0468217	-0.00236641
0.11	-0.013111	-0.0517079	-0.00261073
0.12	-0.0144582	-0.0568069	-0.00284468
0.13	-0.0154199	-0.0611846	-0.00308666
0.14	-0.0169096	-0.0666431	-0.00332793
0.15	-0.0179182	-0.0711577	-0.0035638
0.16	-0.0192293	-0.0763499	-0.00381206
0.17	-0.0205138	-0.0814726	-0.00404711
0.18	-0.0215761	-0.0862539	-0.00429428
0.19	-0.0230421	-0.0918373	-0.0045374
0.2	-0.0240799	-0.0966335	-0.0047775
0.21	-0.0254545	-0.102175	-0.00503014
0.22	-0.0267067	-0.107465	-0.00526772
0.23	-0.0278619	-0.112709	-0.00552127
0.24	-0.0293162	-0.118524	-0.0057669
0.25	-0.0303984	-0.123721	-0.00601305
0.26	-0.0318313	-0.129687	-0.00627052
0.27	-0.0330731	-0.135286	-0.00651223
0.28	-0.0343211	-0.141089	-0.00677323
0.29	-0.0357731	-0.147258	-0.00702224
0.3	-0.0369152	-0.152999	-0.00727619
0.31	-0.0384039	-0.159496	-0.00753898
0.32	-0.0396554	-0.16557	-0.0077866
0.33	-0.0409985	-0.172066	-0.00805598
0.34	-0.0424575	-0.178742	-0.00830948
0.35	-0.0436751	-0.185212	-0.00857293
0.36	-0.0452193	-0.192389	-0.00884164
0.37	-0.0465	-0.199147	-0.00909706
0.38	-0.047942	-0.206523	-0.00937569
0.39	-0.0494186	-0.213912	-0.00963502
0.4	-0.0507271	-0.221356	-0.00990961
0.41	-0.0523285	-0.229426	-0.010185
0.42	-0.0536586	-0.237154	-0.0104502
0.43	-0.0552038	-0.245675	-0.0107389
0.44	-0.0567109	-0.254072	-0.0110057
0.45	-0.0581256	-0.262838	-0.011293
0.46	-0.0597881	-0.272119	-0.0115759
0.47	-0.0611886	-0.28123	-0.0118531
0.48	-0.062842	-0.291294	-0.0121526
0.49	-0.064395	-0.301147	-0.0124288
0.5	-0.0659312	-0.31176	-0.0127303
0.51	-0.067661	-0.322754	-0.0130218
0.52	-0.0691543	-0.333892	-0.0133133
0.53	-0.0709219	-0.34614	-0.0136245
0.54	-0.0725392	-0.35818	-0.0139121
0.55	-0.0742123	-0.371503	-0.0142293
0.56	-0.0760189	-0.385067	-0.0145309
0.57	-0.0776286	-0.399333	-0.0148389
0.58	-0.0795181	-0.414895	-0.0151628
0.59	-0.0812213	-0.430445	-0.0154643
0.6	-0.0830474	-0.448066	-0.0157985
0.61	-0.0849438	-0.465841	-0.016112
0.62	-0.0866954	-0.485386	-0.0164389
0.63	-0.0887165	-0.506557	-0.0167765
0.64	-0.0905308	-0.528404	-0.0170946
0.65	-0.092527	-0.55379	-0.0174474
0.66	-0.0945307	-0.579551	-0.0177747
0.67	-0.0964514	-0.609564	-0.0181229
0.68	-0.0986168	-0.642216	-0.0184756
0.69	-0.100572	-0.678005	-0.0188134
0.7	-0.102757	-0.721424	-0.019186
0.71	-0.104891	-0.767462	-0.0195298
0.72	-0.10701	-0.826832	-0.0199017
0.73	-0.109337	-0.895582	-0.0202711
0.74	-0.111467	-0.983533	-0.0206318
0.75	-0.113862	-1.11055	-0.0210259
0.76	-0.116155	-1.28868	-0.0213891
0.77	-0.118506	-1.69335	-0.0217872
0.78	-0.121016	-2.91677	-0.0221754
0.79	-0.123362	-0.550776	-0.0225623
0.8	-0.125992	-0.841333	-0.0229798
0.81	-0.12848	-0.887873	-0.0233657
0.82	-0.131101	-0.839396	-0.0237926
0.83	-0.133824	-0.792192	-0.0242021
0.84	-0.136432	-0.741717	-0.0246191
0.85	-0.139328	-0.696638	-0.0250617
0.86	-0.142057	-0.658234	-0.0254744
0.87	-0.144989	-0.620759	-0.0259329
0.88	-0.147964	-0.589412	-0.0263667
0.89	-0.15089	-0.559638	-0.0268177
0.9	-0.15409	-0.532569	-0.0272879
0.91	-0.157119	-0.508593	-0.0277318
0.92	-0.160413	-0.485337	-0.0282246
0.93	-0.163692	-0.464901	-0.0286865
0.94	-0.167001	-0.445391	-0.0291759
0.95	-0.170556	-0.427239	-0.0296764
0.96	-0.173955	-0.410762	-0.0301565
0.97	-0.177674	-0.394706	-0.0306869
0.98	-0.181324	-0.380221	-0.0311812
0.99	-0.185097	-0.366316	-0.0317135
1	-0.189072	-0.353187	-0.0322479
1.01	-0.192935	-0.341108	-0.0327698
1.02	-0.197156	-0.329273	-0.0333413
1.03	-0.201267	-0.318439	-0.0338733
1.04	-0.205606	-0.307986	-0.0344535
1.05	-0.210088	-0.298021	-0.0350258
1.06	-0.214533	-0.288779	-0.035596
1.07	-0.219356	-0.279672	-0.0362124
1.08	-0.224051	-0.271268	-0.0367885
1.09	-0.229084	-0.263117	-0.0374218
1.1	-0.234194	-0.255297	-0.0380372
1.11	-0.239378	-0.248007	-0.0386626
1.12	-0.244938	-0.240783	-0.0393287
1.13	-0.250384	-0.23409	-0.0399561
1.14	-0.256282	-0.227559	-0.0406485
1.15	-0.262191	-0.221274	-0.0413131
1.16	-0.268324	-0.215389	-0.0420016
1.17	-0.274809	-0.209526	-0.0427229
1.18	-0.281242	-0.204089	-0.0434101
1.19	-0.28824	-0.198745	-0.0441683
1.2	-0.295194	-0.1936	-0.0448897
1.21	-0.302575	-0.18876	-0.0456501
1.22	-0.310257	-0.183917	-0.0464332
1.23	-0.318022	-0.179429	-0.0471901
1.24	-0.32646	-0.174983	-0.0480215
1.25	-0.334832	-0.170709	-0.048809
1.26	-0.343898	-0.166668	-0.049651
1.27	-0.353196	-0.162611	-0.0505039
1.28	-0.362821	-0.158856	-0.0513422
1.29	-0.373223	-0.155105	-0.0522554
1.3	-0.383608	-0.151513	-0.05312
1.31	-0.395049	-0.148095	-0.0540548
1.32	-0.406645	-0.144657	-0.0549874
1.33	-0.418999	-0.141481	-0.0559202
1.34	-0.432235	-0.138279	-0.0569255
1.35	-0.445659	-0.135231	-0.0578806
1.36	-0.460666	-0.132306	-0.0589209
1.37	-0.475785	-0.129366	-0.0599453
1.38	-0.492452	-0.126651	-0.0609883
1.39	-0.510146	-0.123892	-0.0620977
1.4	-0.528599	-0.121283	-0.0631594
1.41	-0.549518	-0.118755	-0.0643199
1.42	-0.570693	-0.116222	-0.0654512
1.43	-0.595049	-0.11388	-0.0666223
1.44	-0.620805	-0.111483	-0.0678505
1.45	-0.648968	-0.109232	-0.0690384
1.46	-0.681556	-0.107028	-0.0703363
1.47	-0.715472	-0.104831	-0.0715929
1.48	-0.757044	-0.102794	-0.0729133
1.49	-0.801933	-0.100696	-0.0742783
1.5	-0.855771	-0.0987421	-0.075616
1.51	-0.922166	-0.0968052	-0.0770717
1.52	-0.99895	-0.0948878	-0.0784767
1.53	-1.11026	-0.0931019	-0.0799716
1.54	-1.2559	-0.0912557	-0.0814958
1.55	-1.51591	-0.0895483	-0.0830116
1.56	-2.33639	-0.0878342	-0.0846498
1.57	-2.3008	-0.0861529	-0.086232
1.58	-0.547216	-0.0845756	-0.0879313
1.59	-0.941693	-0.0829425	-0.0896427
1.6	-0.943412	-0.0814413	-0.0913715
1.61	-0.900491	-0.079915	-0.0932224
1.62	-0.854085	-0.0784341	-0.095018
1.63	-0.805782	-0.0770313	-0.0969579
1.64	-0.7677	-0.0755806	-0.0988922
1.65	-0.728852	-0.0742527	-0.100877
1.66	-0.695777	-0.0728864	-0.102978
1.67	-0.665775	-0.0715765	-0.105032
1.68	-0.636713	-0.0703207	-0.107258
1.69	-0.612196	-0.0690273	-0.10946
1.7	-0.587669	-0.0678457	-0.111753
1.71	-0.565976	-0.0666169	-0.114153
1.72	-0.545753	-0.0654535	-0.116525
1.73	-0.526105	-0.0643225	-0.119091
1.74	-0.508852	-0.0631657	-0.121621
1.75	-0.491574	-0.0621081	-0.124289
1.76	-0.47595	-0.0609985	-0.12705
1.77	-0.461129	-0.059961	-0.129812
1.78	-0.446678	-0.0589367	-0.132791
1.79	-0.433688	-0.0578992	-0.135727
1.8	-0.420652	-0.0569468	-0.138855
1.81	-0.408704	-0.0559417	-0.142058
1.82	-0.397241	-0.0550125	-0.145309
1.83	-0.386031	-0.0540801	-0.148792
1.84	-0.375807	-0.0531472	-0.152238
1.85	-0.36552	-0.0522846	-0.155938
1.86	-0.356012	-0.0513715	-0.159692
1.87	-0.346815	-0.0505357	-0.163562
1.88	-0.337798	-0.0496832	-0.167673
1.89	-0.329499	-0.0488422	-0.171771
1.9	-0.321118	-0.0480564	-0.17619
1.91	-0.313337	-0.0472249	-0.180647
1.92	-0.305758	-0.0464695	-0.185312
1.93	-0.298312	-0.045687	-0.190221
1.94	-0.291419	-0.0449269	-0.195169
1.95	-0.284427	-0.044207	-0.200511
1.96	-0.277926	-0.0434485	-0.205888
1.97	-0.271548	-0.0427624	-0.211594
1.98	-0.265277	-0.0420417	-0.217543
1.99	-0.259449	-0.0413529	-0.223627
2	-0.253506	-0.0406899	-0.230184
2.01	-0.247986	-0.0399966	-0.236796
2.02	-0.242527	-0.0393703	-0.243905
2.03	-0.237165	-0.0387046	-0.251254
2.04	-0.232164	-0.0380785	-0.258903
2.05	-0.227035	-0.0374648	-0.267112
2.06	-0.222289	-0.0368303	-0.27545
2.07	-0.217549	-0.0362552	-0.284514
2.08	-0.212908	-0.035639	-0.293828
2.09	-0.208562	-0.035068	-0.303725
2.1	-0.204081	-0.0344974	-0.314284
2.11	-0.199956	-0.0339157	-0.325157
2.12	-0.19579	-0.0333848	-0.337086
2.13	-0.191733	-0.0328132	-0.349324
2.14	-0.187913	-0.0322904	-0.362646
2.15	-0.183958	-0.0317578	-0.376772
2.16	-0.18034	-0.0312236	-0.391643
2.17	-0.176637	-0.0307307	-0.408096
2.18	-0.173063	-0.0301998	-0.425074
2.19	-0.16967	-0.029719	-0.444107
2.2	-0.16615	-0.02922	-0.464224
2.21	-0.162949	-0.0287285	-0.486155
2.22	-0.159626	-0.0282684	-0.510686
2.23	-0.156455	-0.0277746	-0.536518
2.24	-0.153412	-0.0273303	-0.566686
2.25	-0.150257	-0.0268615	-0.598843
2.26	-0.147402	-0.0264082	-0.636087
2.27	-0.144394	-0.0259763	-0.678916
2.28	-0.141565	-0.0255165	-0.726659
2.29	-0.13881	-0.0251038	-0.787151
2.3	-0.135965	-0.0246622	-0.855728
2.31	-0.133399	-0.0242431	-0.948149
2.32	-0.130656	-0.0238356	-1.07142
2.33	-0.128119	-0.0234069	-1.25213
2.34	-0.125601	-0.0230214	-1.63896
2.35	-0.123023	-0.0226046	-2.92605
2.36	-0.120698	-0.0222157	-0.668194
2.37	-0.11818	-0.0218296	-0.86737
2.38	-0.115892	-0.0214294	-0.910449
2.39	-0.113571	-0.0210671	-0.870425
2.4	-0.111227	-0.0206731	-0.827203
2.41	-0.109102	-0.0203108	-0.77599
2.42	-0.106778	-0.0199434	-0.734748
2.43	-0.104705	-0.0195693	-0.696091
2.44	-0.102547	-0.0192267	-0.659712
2.45	-0.100409	-0.0188538	-0.629623
2.46	-0.0984494	-0.0185147	-0.599221
2.47	-0.096294	-0.0181639	-0.573309
2.48	-0.094405	-0.0178133	-0.548831
2.49	-0.0923835	-0.0174875	-0.525461
2.5	-0.0904272	-0.0171341	-0.505155
2.51	-0.0886039	-0.016815	-0.484636
2.52	-0.0865979	-0.0164791	-0.466484
2.53	-0.0848658	-0.0161498	-0.449077
2.54	-0.0829587	-0.0158382	-0.432232
2.55	-0.0811645	-0.0155028	-0.417197
2.56	-0.0794513	-0.0152009	-0.401943
2.57	-0.0775791	-0.0148783	-0.388151
2.58	-0.0759796	-0.014568	-0.374804
2.59	-0.0741691	-0.0142684	-0.361748
2.6	-0.0725195	-0.0139497	-0.349922
2.61	-0.0708939	-0.0136622	-0.337859
2.62	-0.0691431	-0.0133519	-0.326807
2.63	-0.0676539	-0.0130584	-0.316045
2.64	-0.0659259	-0.0127689	-0.305416
2.65	-0.064405	-0.0124656	-0.295721
2.66	-0.0628474	-0.01219	-0.285757
2.67	-0.0612083	-0.011891	-0.276561
2.68	-0.0598086	-0.011612	-0.26756
2.69	-0.058152	-0.0113312	-0.258592
2.7	-0.0567453	-0.0110419	-0.250396
2.71	-0.0552387	-0.0107761	-0.241885
2.72	-0.0537032	-0.0104874	-0.234018
2.73	-0.0523737	-0.0102208	-0.226267
2.74	-0.0507801	-0.00994738	-0.218486
2.75	-0.0494736	-0.00967071	-0.211387
2.76	-0.0480031	-0.00941271	-0.203917
2.77	-0.0465646	-0.00913369	-0.197036
2.78	-0.0452869	-0.0088774	-0.190196
2.79	-0.0437503	-0.00861031	-0.18329
2.8	-0.0425306	-0.00834483	-0.177016
2.81	-0.0410832	-0.00809291	-0.170302
2.82	-0.0397365	-0.00782274	-0.164175
2.83	-0.0384929	-0.00757474	-0.158005
2.84	-0.0370091	-0.00731323	-0.151758
2.85	-0.0358629	-0.00705741	-0.146113
2.86	-0.0344273	-0.00681012	-0.13995
2.87	-0.0331681	-0.00654802	-0.134414
2.88	-0.0319413	-0.00630639	-0.12873
2.89	-0.0305079	-0.00604981	-0.122986
2.9	-0.0294223	-0.00580208	-0.117823
2.91	-0.0279881	-0.00555819	-0.112054
2.92	-0.0268134	-0.0053033	-0.106988
2.93	-0.0255858	-0.00506625	-0.101646
2.94	-0.0242023	-0.00481407	-0.09629
2.95	-0.0231646	-0.00457277	-0.0914925
2.96	-0.0217212	-0.00433126	-0.0859906
2.97	-0.0206307	-0.00408267	-0.0813095
2.98	-0.019383	-0.00384853	-0.0761815
2.99	-0.018051	-0.00360027	-0.0711275
3	-0.0170491	-0.00336368	-0.0666024
3.01	-0.0155841	-0.00312378	-0.0612534
3.02	-0.0145825	-0.00288042	-0.0569022
3.03	-0.0132903	-0.00264766	-0.0518654
3.04	-0.0120155	-0.00240291	-0.047052
3.05	-0.0110394	-0.00216923	-0.0427239
3.06	-0.00953159	-0.00193035	-0.0374057
3.07	-0.00864039	-0.00169104	-0.0333803
3.08	-0.0072607	-0.00145824	-0.0282785
3.09	-0.00606147	-0.00121665	-0.0236827
3.1	-0.00510861	-0.000983936	-0.0195029
3.11	-0.00349516	-0.000745773	-0.0140057
3.12	-0.00282743	-0.000509151	-0.0105152
3.13	-0.00106232	-0.000274811	-0.00463355
3.14	0.00102019	-3.26193E-05	0.00188326


==> Smooth_K_suppl.txt <==
x	new	old
0	0.5	0.5
1	0.740532346	0.75
2	4.77049E-17	0
3	-0.405764853	-0.4375
4	-9.36751E-17	0
5	0.285873996	0.34375
6	1.60679E-16	0
7	-0.209662279	-0.29296875
8	1.22385E-15	0
9	0.154470821	0.259765625
10	4.98625E-15	0
11	-0.113207508	-0.235839844
12	2.35272E-14	0
13	0.08232674	0.217529297
14	3.50841E-14	0
15	-0.059409979	-0.202926636
16	1.83129E-12	0
17	0.04257838	0.190925598
18	5.25517E-13	0
19	-0.030335802	-0.180833817
20	-6.83661E-11	0
21	0.021505657	0.172192574
22	-2.49413E-10	0
23	-0.015181562	-0.164684176
24	1.55684E-10	0
25	0.010678807	0.158080637
26	5.1274E-10	0
27	-0.00748852	-0.152213499
28	1.27577E-08	0
29	0.005237502	0.146955214
30	4.93222E-07	0
31	-0.003654022	-0.142207191
32	5.00031E-06	0
33	0.00253788	0.137891847
34	-8.3558E-07	0
35	-0.001730017	-0.13394718


==> Smooth_K_suppl_gamma.txt <==
x	gam4	gam8
0	0.5	0.5
1	0.630683581	0.714051483
2	5.42101E-17	2.60E-17
3	-0.169354448	-0.329732997
4	-7.80626E-17	-8.59E-17
5	0.044572448	0.177243322
6	-9.02056E-17	7.33E-17
7	-0.010617426	-0.093374261
8	1.36393E-15	1.33E-15
9	0.002663032	0.047859119
10	4.88834E-15	4.92E-15
11	-0.000485056	-0.024018526
12	2.33917E-14	2.37E-14
13	0.000203102	0.011872334
14	4.49178E-14	3.53E-14
15	2.72378E-05	-0.005802753
16	1.82828E-12	1.83E-12
17	5.15842E-05	0.002812509
18	4.08572E-13	5.28E-13
19	3.54553E-05	-0.001353856
20	-6.8586E-11	-6.84E-11
21	3.09582E-05	0.000648472
22	-1.9515E-10	-2.49E-10
23	2.5792E-05	-0.000309039
24	1.60292E-10	1.56E-10


==> Smooth_conc_suppl.txt <==
x	c	cx	cxx
0.01	-0.799862718	0.000930424	0.093465985
0.015	-0.799856894	0.00139958	0.094245403
0.02	-0.799848714	0.001873348	0.095306684
0.025	-0.799838151	0.002353069	0.096620968
0.03	-0.799825172	0.00283992	0.098152615
0.035	-0.799809738	0.003334888	0.099860237
0.04	-0.799791808	0.00383874	0.101697901
0.045	-0.799771335	0.004352002	0.103616462
0.05	-0.799748272	0.004874954	0.10556498
0.055	-0.799722569	0.005407617	0.107492192
0.06	-0.79969418	0.005949757	0.109347988
0.065	-0.799663057	0.006500898	0.111084838
0.07	-0.799629157	0.007060334	0.112659151
0.075	-0.799592441	0.007627154	0.114032502
0.08	-0.799552875	0.00820027	0.115172704
0.085	-0.79951043	0.008778451	0.116054699
0.09	-0.799465084	0.009360358	0.116661219
0.095	-0.799416823	0.009944588	0.116983229
0.1	-0.799365637	0.010529714	0.11702012
0.105	-0.799311526	0.011114327	0.116779646
0.11	-0.799254497	0.011697074	0.116277626
0.115	-0.799194561	0.012276705	0.115537401
0.12	-0.799131737	0.012852101	0.114589075
0.125	-0.799066048	0.013422309	0.113468567
0.13	-0.798997524	0.013986567	0.112216486
0.135	-0.798926194	0.014544328	0.11087689
0.14	-0.798852092	0.015095267	0.109495941
0.145	-0.798775252	0.015639297	0.108120519
0.15	-0.79869571	0.016176559	0.106796815
0.155	-0.798613498	0.016707425	0.105568974
0.16	-0.798528645	0.017232477	0.104477794
0.165	-0.798441181	0.017752491	0.103559554
0.17	-0.798351127	0.018268412	0.102844974
0.175	-0.798258502	0.018781321	0.102358372
0.18	-0.798163317	0.019292405	0.102117002
0.185	-0.798065579	0.019802917	0.102130629
0.19	-0.797965287	0.02031414	0.102401328
0.195	-0.797862434	0.020827349	0.10292352
0.2	-0.797757008	0.021343773	0.103684243
0.205	-0.797648989	0.021864557	0.104663645
0.21	-0.797538353	0.022390731	0.105835679
0.215	-0.797425071	0.022923183	0.107168988
0.22	-0.79730911	0.02346263	0.108627938
0.225	-0.797190433	0.024009607	0.110173776
0.23	-0.797069001	0.024564445	0.111765869
0.235	-0.796944775	0.025127274	0.113362989
0.24	-0.796817715	0.025698016	0.114924608
0.245	-0.796687782	0.026276396	0.116412151
0.25	-0.796554939	0.026861955	0.117790177
0.255	-0.796419151	0.027454063	0.119027459
0.26	-0.796280389	0.028051951	0.120097908
0.265	-0.796138624	0.02865473	0.120981339
0.27	-0.795993835	0.029261429	0.121664037
0.275	-0.795846005	0.029871024	0.12213912
0.28	-0.795695121	0.030482474	0.122406681
0.285	-0.795541179	0.031094756	0.122473711
0.29	-0.795384174	0.031706899	0.122353802
0.295	-0.795224111	0.032318015	0.12206665
0.3	-0.795060997	0.032927329	0.121637366
0.305	-0.794894842	0.033534201	0.121095622
0.31	-0.79472566	0.034138153	0.120474662
0.315	-0.794553466	0.034738876	0.11981021
0.32	-0.794378277	0.035336244	0.1191393
0.325	-0.794200109	0.03593032	0.118499086
0.33	-0.794018979	0.036521346	0.117925652
0.335	-0.7938349	0.037109744	0.117452863
0.34	-0.793647885	0.037696094	0.117111302
0.345	-0.793457941	0.03828112	0.11692732
0.35	-0.793265074	0.038865666	0.116922221
0.355	-0.793069284	0.039450667	0.117111625
0.36	-0.792870565	0.040037122	0.11750501
0.365	-0.792668908	0.040626062	0.11810546
0.37	-0.792464299	0.041218517	0.118909613
0.375	-0.792256716	0.041815482	0.119907829
0.38	-0.792046135	0.042417893	0.121084544
0.385	-0.791832526	0.043026591	0.122418821
0.39	-0.791615857	0.043642301	0.123885072
0.395	-0.791396091	0.044265612	0.12545392
0.4	-0.791173188	0.044896958	0.127093182
0.405	-0.790947107	0.045536605	0.128768937
0.41	-0.790717808	0.04618465	0.13044664
0.415	-0.790485247	0.046841018	0.132092257
0.42	-0.790249384	0.047505465	0.13367337
0.425	-0.790010179	0.048177594	0.135160232
0.43	-0.789767596	0.048856867	0.136526721
0.435	-0.7895216	0.049542625	0.137751182
0.44	-0.78927216	0.050234114	0.138817111
0.445	-0.789019251	0.050930513	0.139713675
0.45	-0.788762848	0.05163096	0.140436044
0.455	-0.788502936	0.052334585	0.140985524
0.46	-0.788239499	0.053040539	0.141369495
0.465	-0.787972528	0.053748026	0.141601148
0.47	-0.787702017	0.054456328	0.141699035
0.475	-0.787427964	0.055164832	0.141686446
0.48	-0.787150369	0.055873053	0.141590636
0.485	-0.786869235	0.05658065	0.14144192
0.49	-0.786584564	0.057287438	0.14127268
0.495	-0.786296362	0.057993398	0.141116299
0.5	-0.786004631	0.058698678	0.14100607
0.505	-0.785709375	0.059403589	0.140974111
0.51	-0.785410595	0.0601086	0.141050318
0.515	-0.785108288	0.060814318	0.141261401
0.52	-0.78480245	0.061521476	0.141630015
0.525	-0.78449307	0.06223091	0.142174037
0.53	-0.784180135	0.06294353	0.142905991
0.535	-0.783863628	0.063660295	0.143832658
0.54	-0.783543524	0.064382183	0.14495487
0.545	-0.783219796	0.065110162	0.1462675
0.55	-0.78289241	0.065845158	0.147759647
0.555	-0.782561331	0.06658803	0.149415011
0.56	-0.782226516	0.067339545	0.151212445
0.565	-0.78188792	0.06810035	0.153126668
0.57	-0.781545496	0.068870959	0.155129105
0.575	-0.781199193	0.069651736	0.157188843
0.58	-0.780848961	0.070442889	0.159273665
0.585	-0.780494747	0.071244461	0.161351112
0.59	-0.780136499	0.072056335	0.163389575
0.595	-0.779774167	0.072878242	0.165359338
0.6	-0.779407701	0.073709769	0.167233574
0.605	-0.779037054	0.07455038	0.168989239
0.61	-0.778662183	0.075399433	0.170607844
0.615	-0.778283047	0.076256207	0.172076077
0.62	-0.777899609	0.07711993	0.173386259
0.625	-0.777511837	0.077989803	0.174536607
0.63	-0.777119702	0.078865036	0.175531314
0.635	-0.776723179	0.079744873	0.176380424
0.64	-0.776322247	0.080628623	0.177099519
0.645	-0.775916888	0.081515686	0.177709222
0.65	-0.775507086	0.082405575	0.178234531
0.655	-0.775092828	0.083297938	0.178704015
0.66	-0.774674102	0.084192574	0.179148881
0.665	-0.774250898	0.08508944	0.179601964
0.67	-0.773823204	0.085988663	0.180096653
0.675	-0.773391007	0.086890531	0.180665798
0.68	-0.772954294	0.087795497	0.181340641
0.685	-0.772513046	0.088704161	0.182149781
0.69	-0.772067245	0.08961726	0.183118245
0.695	-0.771616865	0.090535644	0.184266656
0.7	-0.771161878	0.091460253	0.185610558
0.705	-0.77070225	0.092392092	0.1871599
0.71	-0.770237943	0.093332202	0.188918706
0.715	-0.769768913	0.094281625	0.190884939
0.72	-0.76929511	0.095241384	0.193050571
0.725	-0.76881648	0.096212441	0.19540184
0.73	-0.768332965	0.09719568	0.197919714
0.735	-0.767844502	0.098191876	0.200580519
0.74	-0.767351023	0.099201678	0.203356725
0.745	-0.766852461	0.100225585	0.206217874
0.75	-0.766348744	0.101263944	0.209131597
0.755	-0.765839797	0.102316934	0.212064705
0.76	-0.76532555	0.103384569	0.214984314
0.765	-0.764805928	0.104466702	0.21785896
0.77	-0.764280859	0.105563035	0.220659683
0.775	-0.763750274	0.106673133	0.223361022
0.78	-0.763214106	0.107796444	0.225941911
0.785	-0.762672289	0.108932324	0.228386425
0.79	-0.762124763	0.110080064	0.230684367
0.795	-0.76157147	0.111238916	0.232831669
0.8	-0.761012356	0.112408133	0.234830587
0.805	-0.760447372	0.113586989	0.236689693
0.81	-0.759876471	0.114774821	0.238423659
0.815	-0.75929961	0.115971051	0.240052831
0.82	-0.758716748	0.117175216	0.241602625
0.825	-0.758127845	0.118386994	0.243102738
0.83	-0.757532865	0.119606216	0.244586221
0.835	-0.756931771	0.120832887	0.246088437
0.84	-0.756324524	0.122067192	0.247645928
0.845	-0.755711086	0.1233095	0.249295243
0.85	-0.755091415	0.124560357	0.251071755
0.855	-0.754465466	0.125820484	0.253008512
0.86	-0.753833193	0.127090759	0.255135156
0.865	-0.75319454	0.128372195	0.257476952
0.87	-0.75254945	0.129665921	0.260053947
0.875	-0.751897859	0.13097315	0.262880316
0.88	-0.751239694	0.132295153	0.265963876
0.885	-0.75057488	0.13363322	0.269305831
0.89	-0.749903333	0.134988633	0.272900723
0.895	-0.749224963	0.136362629	0.276736614
0.9	-0.748539674	0.137756371	0.280795481
0.905	-0.747847365	0.139170917	0.285053829
0.91	-0.747147929	0.140607195	0.289483484
0.915	-0.746441255	0.142065984	0.294052556
0.92	-0.74572723	0.143547896	0.298726541
0.925	-0.745005737	0.145053365	0.30346952
0.93	-0.744276657	0.146582646	0.308245414
0.935	-0.743539871	0.148135815	0.313019273
0.94	-0.742795259	0.14971278	0.317758532
0.945	-0.742042704	0.151313294	0.322434205
0.95	-0.741282087	0.152936976	0.327021979
0.955	-0.740513296	0.154583336	0.331503165
0.96	-0.739736217	0.156251809	0.335865473
0.965	-0.738950742	0.157941783	0.340103588
0.97	-0.738156765	0.159652641	0.344219517
0.975	-0.737354182	0.16138379	0.348222707
0.98	-0.736542894	0.163134707	0.352129911
0.985	-0.735722803	0.164904969	0.355964819
0.99	-0.734893812	0.166694285	0.359757449
0.995	-0.734055828	0.168502532	0.363543331
1	-0.733208755	0.170329773	0.367362491
1.005	-0.732352498	0.172176284	0.371258285
1.01	-0.73148696	0.17404256	0.375276107
1.015	-0.730612039	0.175929325	0.379462017
1.02	-0.729727631	0.177837536	0.383861331
1.025	-0.728833626	0.179768366	0.388517229
1.03	-0.727929907	0.181723202	0.393469416
1.035	-0.727016351	0.183703613	0.39875289
1.04	-0.726092825	0.185711332	0.404396855
1.045	-0.725159189	0.18774822	0.410423817
1.05	-0.724215291	0.189816234	0.416848912
1.055	-0.723260971	0.191917386	0.42367946
1.06	-0.722296059	0.194053704	0.430914799
1.065	-0.721320372	0.196227195	0.438546383
1.07	-0.720333722	0.198439802	0.446558165
1.075	-0.719335906	0.200693372	0.454927237
1.08	-0.718326717	0.202989622	0.463624729
1.085	-0.717305936	0.205330111	0.472616932
1.09	-0.71627334	0.20771622	0.481866606
1.095	-0.715228696	0.21014914	0.491334452
1.1	-0.714171769	0.212629862	0.500980679
1.105	-0.713102316	0.21515918	0.51076663
1.11	-0.712020095	0.217737701	0.520656414
1.115	-0.710924857	0.220365864	0.530618476
1.12	-0.709816353	0.223043963	0.540627072
1.125	-0.708694333	0.225772181	0.55066358
1.13	-0.707558547	0.228550628	0.56071761
1.135	-0.706408743	0.231379384	0.570787872
1.14	-0.705244669	0.234258547	0.580882758
1.145	-0.704066073	0.237188282	0.591020631
1.15	-0.702872702	0.240168871	0.601229786
1.155	-0.701664299	0.243200761	0.611548089
1.16	-0.700440608	0.246284612	0.622022301
1.165	-0.699201365	0.249421335	0.632707097
1.17	-0.697946304	0.252612136	0.643663802
1.175	-0.696675151	0.255858537	0.654958897
1.18	-0.695387623	0.259162405	0.666662322
1.185	-0.694083428	0.26252596	0.678845638
1.19	-0.69276226	0.26595178	0.691580105
1.195	-0.691423801	0.269442795	0.70493474
1.2	-0.690067718	0.27300227	0.718974407
1.205	-0.688693658	0.276633779	0.733758028
1.21	-0.687301253	0.280341176	0.749336954
1.215	-0.685890113	0.284128546	0.765753566
1.22	-0.684459828	0.288000162	0.783040154
1.225	-0.683009964	0.291960433	0.801218121
1.23	-0.681540068	0.296013846	0.820297544
1.235	-0.680049663	0.30016491	0.840277108
1.24	-0.678538249	0.304418098	0.861144436
1.245	-0.677005304	0.308777796	0.882876797
1.25	-0.675450286	0.313248254	0.905442184
1.255	-0.67387263	0.31783354	0.928800725
1.26	-0.672271753	0.322537507	0.952906394
1.265	-0.670647051	0.327363766	0.977708943
1.27	-0.668997906	0.332315671	1.003156021
1.275	-0.66732368	0.337396313	1.02919537
1.28	-0.665623723	0.342608528	1.055777043
1.285	-0.663897371	0.347954911	1.082855538
1.29	-0.662143947	0.353437846	1.11039177
1.295	-0.660362761	0.35905954	1.138354789
1.3	-0.658553117	0.364822069	1.166723157
1.305	-0.656714303	0.370727428	1.195485911
1.31	-0.654845601	0.376777585	1.224643044
1.315	-0.652946282	0.382974533	1.254205438
1.32	-0.651015608	0.389320349	1.284194227
1.325	-0.649052827	0.395817236	1.314639537
1.33	-0.647057179	0.402467567	1.345578621
1.335	-0.645027891	0.409273915	1.377053384
1.34	-0.642964176	0.416239066	1.409107335
1.345	-0.640865231	0.423366023	1.441782015
1.35	-0.63873024	0.430657981	1.475112974
1.355	-0.636558371	0.438118289	1.509125373
1.36	-0.634348771	0.445750388	1.543829334
1.365	-0.632100575	0.453557721	1.579215143
1.37	-0.629812896	0.461543621	1.615248431
1.375	-0.627484836	0.46971118	1.651865494
1.38	-0.625115477	0.478063088	1.688968869
1.385	-0.622703894	0.486601456	1.726423331
1.39	-0.62024915	0.495327615	1.764052444
1.395	-0.617750304	0.504241907	1.801635803
1.4	-0.615206418	0.513343455	1.838907099
1.405	-0.612616561	0.522629938	1.875553108
1.41	-0.609979817	0.532097347	1.911213711
1.415	-0.607295296	0.541739759	1.94548301
1.42	-0.604562141	0.551549111	1.977911587
1.425	-0.601779544	0.561514993	2.008009944
1.43	-0.598946752	0.571624454	2.035253102
1.435	-0.596063086	0.581861842	2.059086345
1.44	-0.593127951	0.592208672	2.078932031
1.445	-0.590140852	0.602643529	2.094197399
1.45	-0.58710141	0.613142013	2.104283238
1.455	-0.584009372	0.623676734	2.108593296
1.46	-0.580864632	0.634217346	2.106544245
1.465	-0.577667244	0.644730643	2.097576039
1.47	-0.574417431	0.655180695	2.081162447
1.475	-0.571115606	0.665529052	2.056821569
1.48	-0.567762378	0.675734983	2.024126102
1.485	-0.564358565	0.68575578	1.982713151
1.49	-0.560905202	0.695547099	1.932293354
1.495	-0.557403552	0.705063351	1.872659133
1.5	-0.553855105	0.71425813	1.803691853
1.505	-0.550261585	0.723084669	1.725367738
1.51	-0.54662495	0.731496333	1.637762365
1.515	-0.542947389	0.739447115	1.54105363
1.52	-0.539231321	0.74689216	1.435523069
1.525	-0.535479383	0.753788278	1.32155548
1.53	-0.531694422	0.760094458	1.199636815
1.535	-0.527879486	0.765772362	1.070350336
1.54	-0.524037804	0.770786802	0.934371079
1.545	-0.520172776	0.77510618	0.792458715
1.55	-0.516287947	0.778702889	0.645448889
1.555	-0.512386991	0.781553672	0.494243208
1.56	-0.508473685	0.78363992	0.339798035
1.565	-0.504551889	0.784947917	0.183112279
1.57	-0.500625518	0.785469022	0.025214422
1.575	-0.496698516	0.785199782	-0.132851013
1.58	-0.492774834	0.784141978	-0.290037269
1.585	-0.488858399	0.782302601	-0.445309222
1.59	-0.484953091	0.779693761	-0.597657023
1.595	-0.481062716	0.776332526	-0.746109278
1.6	-0.477190984	0.772240698	-0.889745529
1.605	-0.473341483	0.767444531	-1.027707805
1.61	-0.469517662	0.76197439	-1.159211044
1.615	-0.465722806	0.755864363	-1.283552198
1.62	-0.461960023	0.749151832	-1.400117882
1.625	-0.458232225	0.741877011	-1.508390434
1.63	-0.454542119	0.734082452	-1.607952309
1.635	-0.450892193	0.725812537	-1.69848875
1.64	-0.44728471	0.717112964	-1.779788719
1.645	-0.443721702	0.708030229	-1.851744117
1.65	-0.440204968	0.698611115	-1.914347339
1.655	-0.436736073	0.6889022	-1.967687258
1.66	-0.433316352	0.678949386	-2.011943746
1.665	-0.429946911	0.668797465	-2.047380901
1.67	-0.426628637	0.658489713	-2.074339123
1.675	-0.423362205	0.648067529	-2.093226243
1.68	-0.420148087	0.637570129	-2.104507913
1.685	-0.416986567	0.627034272	-2.108697455
1.69	-0.413877752	0.616494058	-2.106345399
1.695	-0.410821582	0.60598076	-2.098028935
1.7	-0.407817852	0.595522721	-2.084341466
1.705	-0.40486622	0.585145298	-2.065882497
1.71	-0.401966227	0.574870854	-2.043248022
1.715	-0.399117307	0.564718803	-2.017021603
1.72	-0.396318807	0.554705685	-1.987766262
1.725	-0.393569996	0.544845294	-1.95601734
1.73	-0.390870081	0.535148829	-1.922276401
1.735	-0.38821822	0.525625077	-1.887006252
1.74	-0.385613531	0.516280613	-1.850627131
1.745	-0.383055107	0.507120026	-1.813514071
1.75	-0.38054202	0.498146145	-1.775995412
1.755	-0.378073332	0.489360276	-1.738352442
1.76	-0.375648104	0.480762434	-1.700820084
1.765	-0.373265396	0.472351572	-1.663588548
1.77	-0.370924279	0.464125798	-1.626805835
1.775	-0.368623834	0.456082582	-1.590580985
1.78	-0.366363154	0.448218934	-1.554987915
1.785	-0.364141351	0.440531576	-1.520069733
1.79	-0.36195755	0.433017082	-1.48584335
1.795	-0.359810897	0.425671996	-1.452304276
1.8	-0.357700554	0.418492929	-1.419431441
1.805	-0.355625697	0.411476626	-1.387191912
1.81	-0.353585521	0.404620021	-1.355545389
1.815	-0.351579235	0.397920256	-1.324448363
1.82	-0.349606062	0.391374693	-1.293857844
1.825	-0.347665235	0.3849809	-1.263734592
1.83	-0.345756003	0.378736624	-1.234045781
1.835	-0.343877624	0.372639759	-1.204767067
1.84	-0.342029364	0.366688294	-1.175884046
1.845	-0.340210502	0.360880265	-1.147393093
1.85	-0.338420325	0.355213698	-1.119301605
1.855	-0.336658132	0.349686554	-1.091627698
1.86	-0.334923231	0.344296679	-1.064399391
1.865	-0.33321494	0.339041757	-1.037653351
1.87	-0.331532593	0.333919269	-1.011433277
1.875	-0.329875532	0.328926466	-0.985787999
1.88	-0.328243117	0.324060345	-0.960769382
1.885	-0.326634722	0.31931764	-0.936430123
1.89	-0.32504974	0.314694826	-0.912821536
1.895	-0.323487581	0.310188127	-0.889991395
1.9	-0.321947672	0.305793543	-0.867981931
1.905	-0.320429465	0.301506881	-0.846828035
1.91	-0.318932431	0.297323793	-0.826555745
1.915	-0.317456062	0.293239827	-0.807181048
1.92	-0.315999875	0.289250478	-0.78870905
1.925	-0.314563407	0.285351242	-0.771133515
1.93	-0.31314622	0.281537677	-0.754436801
1.935	-0.311747895	0.277805456	-0.738590177
1.94	-0.310368037	0.274150423	-0.723554507
1.945	-0.309006269	0.27056864	-0.709281263
1.95	-0.307662234	0.267056434	-0.695713843
1.955	-0.306335594	0.26361043	-0.682789122
1.96	-0.305026025	0.260227584	-0.67043921
1.965	-0.303733217	0.256905198	-0.658593316
1.97	-0.302456876	0.253640931	-0.647179696
1.975	-0.301196715	0.250432799	-0.636127588
1.98	-0.299952457	0.247279166	-0.625369085
1.985	-0.298723834	0.244178724	-0.614840888
1.99	-0.297510583	0.241130469	-0.604485872
1.995	-0.296312444	0.23813366	-0.594254436
2	-0.295129161	0.235187787	-0.584105579
2.005	-0.293960482	0.23229252	-0.574007683
2.01	-0.292806152	0.229447662	-0.563938983
2.015	-0.291665921	0.226653102	-0.55388771
2.02	-0.290539537	0.22390876	-0.543851916
2.025	-0.28942675	0.221214545	-0.533838983
2.03	-0.288327309	0.218570306	-0.523864855
2.035	-0.287240964	0.215975793	-0.513952997
2.04	-0.286167468	0.213430623	-0.504133154
2.045	-0.285106576	0.210934251	-0.494439925
2.05	-0.284058046	0.20848595	-0.484911215
2.055	-0.283021638	0.206084798	-0.475586623
2.06	-0.281997121	0.203729677	-0.466505807
2.065	-0.280984267	0.20141927	-0.457706889
2.07	-0.279982856	0.199152079	-0.449224951
2.075	-0.278992677	0.196926441	-0.441090664
2.08	-0.278013526	0.194740551	-0.433329101
2.085	-0.277045208	0.192592498	-0.425958756
2.09	-0.276087541	0.190480293	-0.418990818
2.095	-0.275140349	0.188401913	-0.412428698
2.1	-0.274203469	0.186355336	-0.406267832
2.105	-0.273276746	0.184338586	-0.400495765
2.11	-0.272360036	0.182349764	-0.395092494
2.115	-0.271453205	0.180387091	-0.39003107
2.12	-0.270556125	0.178448938	-0.385278427
2.125	-0.269668677	0.176533855	-0.380796405
2.13	-0.26879075	0.174640593	-0.376542941
2.135	-0.267922236	0.172768119	-0.372473367
2.14	-0.267063035	0.170915629	-0.368541796
2.145	-0.266213048	0.169082548	-0.364702524
2.15	-0.265372178	0.167268524	-0.360911418
2.155	-0.264540331	0.165473422	-0.357127237
2.16	-0.263717412	0.163697302	-0.353312844
2.165	-0.262903326	0.161940398	-0.349436278
2.17	-0.262097976	0.160203087	-0.345471632
2.175	-0.261301262	0.15848586	-0.341399739
2.18	-0.260513083	0.156789288	-0.337208621
2.185	-0.259733333	0.155113981	-0.332893705
2.19	-0.258961906	0.153460553	-0.328457787
2.195	-0.25819869	0.151829589	-0.323910763
2.2	-0.257443572	0.150221604	-0.319269134
2.205	-0.256696435	0.148637018	-0.314555291
2.21	-0.255957162	0.147076126	-0.309796628
2.215	-0.255225634	0.145539074	-0.305024494
2.22	-0.254501732	0.144025846	-0.30027303
2.225	-0.253785337	0.14253625	-0.295577937
2.23	-0.253076331	0.141069913	-0.290975193
2.235	-0.2523746	0.139626286	-0.286499789
2.24	-0.251680031	0.138204648	-0.282184509
2.245	-0.250992518	0.136804124	-0.278058794
2.25	-0.250311956	0.135423702	-0.274147737
2.255	-0.249638249	0.134062256	-0.270471226
2.26	-0.248971304	0.132718575	-0.267043273
2.265	-0.248311036	0.131391396	-0.263871547
2.27	-0.247657365	0.130079431	-0.260957121
2.275	-0.247010218	0.128781405	-0.258294438
2.28	-0.24636953	0.127496086	-0.255871504
2.285	-0.245735238	0.12622232	-0.253670292
2.29	-0.245107289	0.124959053	-0.251667341
2.295	-0.244485632	0.123705363	-0.249834534
2.3	-0.243870221	0.122460477	-0.248140026
2.305	-0.243261013	0.121223789	-0.246549285
2.31	-0.24265797	0.119994871	-0.24502622
2.315	-0.242061052	0.118773475	-0.243534351
2.32	-0.241470223	0.117559535	-0.242037984
2.325	-0.240885444	0.116353159	-0.240503357
2.33	-0.240306678	0.115154617	-0.238899706
2.335	-0.239733884	0.113964322	-0.237200236
2.34	-0.23916702	0.112782811	-0.23538295
2.345	-0.23860604	0.111610717	-0.233431317
2.35	-0.238050896	0.11044874	-0.231334752
2.355	-0.237501535	0.109297618	-0.229088902
2.36	-0.236957901	0.108158097	-0.226695726
2.365	-0.236419933	0.107030894	-0.224163362
2.37	-0.23588757	0.105916672	-0.221505797
2.375	-0.235360744	0.104816012	-0.218742339
2.38	-0.234839387	0.103729385	-0.215896926
2.385	-0.234323426	0.102657134	-0.212997284
2.39	-0.233812791	0.101599452	-0.210073956
2.395	-0.233307407	0.10055638	-0.207159259
2.4	-0.232807203	0.09952779	-0.204286175
2.405	-0.232312106	0.098513394	-0.201487233
2.41	-0.231822046	0.097512743	-0.198793411
2.415	-0.231336957	0.096525237	-0.196233091
2.42	-0.230856773	0.095550148	-0.193831111
2.425	-0.230381436	0.094586628	-0.191607934
2.43	-0.229910889	0.093633744	-0.189578965
2.435	-0.229445082	0.092690498	-0.187754041
2.44	-0.22898397	0.091755857	-0.186137106
2.445	-0.228527511	0.090828783	-0.184726084
2.45	-0.228075671	0.089908266	-0.183512945
2.455	-0.227628419	0.088993347	-0.182483977
2.46	-0.22718573	0.08808315	-0.181620239
2.465	-0.226747581	0.087176908	-0.180898185
2.47	-0.226313955	0.086273978	-0.180290446
2.475	-0.225884837	0.085373863	-0.179766724
2.48	-0.225460212	0.084476224	-0.179294796
2.485	-0.225040071	0.083580884	-0.178841563
2.49	-0.2246244	0.082687832	-0.178374141
2.495	-0.224213188	0.081797219	-0.177860931
2.5	-0.223806423	0.080909348	-0.177272653
2.505	-0.223404089	0.080024661	-0.176583297
2.51	-0.22300617	0.079143721	-0.175770968
2.515	-0.222612645	0.078267185	-0.174818592
2.52	-0.22222349	0.077395788	-0.173714463
2.525	-0.221838677	0.076530304	-0.172452615
2.53	-0.221458175	0.075671525	-0.171033001
2.535	-0.221081949	0.074820228	-0.16946148
2.54	-0.220709959	0.073977144	-0.167749608
2.545	-0.220342163	0.073142938	-0.165914242
2.55	-0.219978514	0.072318172	-0.163976973
2.555	-0.219618965	0.071503295	-0.161963396
2.56	-0.219263464	0.070698618	-0.159902259
2.565	-0.218911961	0.0699043	-0.157824498
2.57	-0.218564404	0.069120347	-0.155762209
2.575	-0.218220741	0.068346599	-0.153747577
2.58	-0.217880922	0.067582739	-0.151811802
2.585	-0.217544898	0.066828301	-0.149984059
2.59	-0.217212624	0.066082675	-0.148290524
2.595	-0.216884058	0.065345134	-0.146753495
2.6	-0.21655916	0.064614849	-0.145390645
2.605	-0.216237899	0.063890916	-0.144214424
2.61	-0.215920242	0.063172382	-0.143231629
2.615	-0.215606167	0.062458276	-0.142443165
2.62	-0.215295654	0.061747635	-0.141843994
2.625	-0.214988687	0.061039538	-0.141423285
2.63	-0.214685256	0.060333132	-0.141164749
2.635	-0.214385354	0.059627656	-0.141047159
2.64	-0.214088979	0.058922467	-0.141045028
2.645	-0.21379613	0.058217061	-0.141129435
2.65	-0.213506809	0.057511081	-0.141268959
2.655	-0.21322102	0.056804334	-0.141430701
2.66	-0.212938767	0.056096793	-0.14158136
2.665	-0.212660053	0.055388594	-0.14168832
2.67	-0.212384882	0.054680034	-0.141720723
2.675	-0.212113253	0.053971558	-0.141650482
2.68	-0.211845165	0.053263741	-0.141453213
2.685	-0.211580613	0.052557271	-0.141109046
2.69	-0.211319589	0.05185292	-0.140603291
2.695	-0.211062079	0.051151522	-0.139926941
2.7	-0.210808067	0.05045394	-0.139076984
2.705	-0.210557532	0.049761037	-0.138056529
2.71	-0.210310448	0.049073644	-0.136874724
2.715	-0.210066785	0.048392534	-0.135546487
2.72	-0.209826511	0.04771839	-0.134092034
2.725	-0.209589588	0.047051783	-0.132536245
2.73	-0.209355979	0.046393149	-0.130907869
2.735	-0.209125643	0.045742773	-0.129238594
2.74	-0.208898538	0.045100775	-0.127562026
2.745	-0.208674621	0.044467107	-0.125912596
2.75	-0.208453853	0.043841547	-0.124324429
2.755	-0.208236193	0.043223706	-0.122830225
2.76	-0.208021604	0.042613038	-0.121460174
2.765	-0.207810052	0.042008853	-0.120240949
2.77	-0.207601506	0.041410339	-0.119194806
2.775	-0.207395941	0.040816587	-0.118338819
2.78	-0.207193334	0.040226615	-0.117684285
2.785	-0.20699367	0.0396394	-0.117236303
2.79	-0.206796937	0.03905391	-0.11699356
2.795	-0.20660313	0.038469135	-0.116948318
2.8	-0.206412246	0.03788412	-0.117086609
2.805	-0.20622429	0.037297995	-0.117388636
2.81	-0.206039269	0.036710002	-0.117829359
2.815	-0.205857194	0.03611952	-0.118379266
2.82	-0.205678079	0.035526083	-0.119005281
2.825	-0.205501939	0.034929399	-0.119671804
2.83	-0.205328791	0.034329359	-0.120341836
2.835	-0.205158651	0.033726037	-0.120978164
2.84	-0.204991535	0.033119694	-0.121544556
2.845	-0.204827458	0.032510765	-0.122006937
2.85	-0.204666431	0.031899849	-0.122334515
2.855	-0.204508462	0.031287689	-0.122500796
2.86	-0.204353555	0.030675146	-0.122484488
2.865	-0.204201709	0.030063174	-0.122270235
2.87	-0.20405292	0.029452789	-0.121849174
2.875	-0.203907177	0.028845031	-0.121219292
2.88	-0.203764464	0.028240936	-0.120385567
2.885	-0.20362476	0.027641496	-0.119359882
2.89	-0.20348804	0.027047627	-0.118160736
2.895	-0.203354273	0.026460137	-0.116812721
2.9	-0.203223427	0.025879698	-0.115345821
2.905	-0.203095464	0.02530682	-0.11379452
2.91	-0.202970345	0.02474183	-0.112196765
2.915	-0.202848032	0.024184862	-0.11059281
2.92	-0.202728483	0.023635844	-0.109023969
2.925	-0.202611661	0.023094495	-0.107531334
2.93	-0.202497526	0.022560337	-0.106154473
2.935	-0.202386046	0.022032696	-0.104930172
2.94	-0.20227719	0.021510726	-0.103891245
2.945	-0.202170931	0.020993428	-0.103065459
2.95	-0.20206725	0.02047968	-0.102474597
2.955	-0.201966131	0.019968265	-0.102133706
2.96	-0.201867565	0.019457913	-0.102050537
2.965	-0.201771552	0.01894733	-0.102225208
2.97	-0.201678095	0.018435243	-0.1026501
2.975	-0.201587204	0.017920437	-0.103309984
2.98	-0.201498897	0.017401789	-0.10418239
2.985	-0.201413194	0.016878307	-0.105238195
2.99	-0.201330123	0.016349159	-0.106442425
2.995	-0.201249713	0.015813701	-0.107755239
3	-0.201171997	0.015271498	-0.109133075
3.005	-0.20109701	0.014722339	-0.110529916
3.01	-0.201024785	0.014166246	-0.111898648
3.015	-0.200955358	0.013603477	-0.113192458
3.02	-0.200888761	0.013034522	-0.11436624
3.025	-0.200825022	0.012460085	-0.115377961
3.03	-0.200764168	0.011881075	-0.116189945
3.035	-0.200706217	0.011298573	-0.116770044
3.04	-0.200651186	0.010713804	-0.117092644
3.045	-0.200599081	0.010128106	-0.117139494
3.05	-0.200549904	0.009542886	-0.116900313
3.055	-0.200503649	0.008959584	-0.116373172
3.06	-0.200460303	0.008379624	-0.115564627
3.065	-0.200419845	0.007804382	-0.114489599
3.07	-0.200382249	0.007235135	-0.113171015
3.075	-0.200347482	0.006673027	-0.111639201
3.08	-0.200315505	0.006119037	-0.109931054
3.085	-0.200286276	0.00557394	-0.108089025
3.09	-0.20025975	0.005038292	-0.10615992
3.095	-0.200235877	0.004512403	-0.104193577
3.1	-0.200214609	0.003996332	-0.102241444
3.105	-0.200195898	0.003489879	-0.100355108
3.11	-0.200179695	0.002992588	-0.098584805
3.115	-0.200165958	0.002503758	-0.096977979
3.12	-0.200154645	0.002022463	-0.095577903
3.125	-0.200145722	0.001547571	-0.094422429
3.13	-0.200139161	0.001077778	-0.09354289
3.135	-0.200134939	0.000611642	-0.092963187
3.14	-0.200133041	0.00014762	-0.092699099


==> Smooth_slip_suppl.txt <==
x	michelin	aku01	aku02
0.01	-0.001049177	-0.001032746	-0.001016314
0.02	-0.002114419	-0.002080562	-0.002046704
0.03	-0.00321005	-0.003156906	-0.003103761
0.04	-0.004347115	-0.004272205	-0.004197295
0.05	-0.005532214	-0.005432802	-0.005333391
0.06	-0.006766859	-0.006640382	-0.006513905
0.07	-0.008047401	-0.007891916	-0.007736431
0.08	-0.009365555	-0.009180129	-0.008994703
0.09	-0.010709436	-0.010494392	-0.010279348
0.1	-0.012065001	-0.011821958	-0.011578915
0.11	-0.013417706	-0.01314938	-0.012881054
0.12	-0.014754195	-0.014463985	-0.014173775
0.13	-0.016063822	-0.015755239	-0.015446656
0.14	-0.017339822	-0.017015872	-0.016691922
0.15	-0.018580013	-0.018242636	-0.017905258
0.16	-0.01978694	-0.019436606	-0.019086272
0.17	-0.020967468	-0.020602999	-0.02023853
0.18	-0.022131876	-0.021750504	-0.021369131
0.19	-0.023292565	-0.022890217	-0.02248787
0.2	-0.024462551	-0.024034319	-0.023606086
0.21	-0.025653925	-0.025194641	-0.024735357
0.22	-0.026876464	-0.026381326	-0.025886189
0.23	-0.028136554	-0.027601726	-0.027066897
0.24	-0.029436563	-0.028859667	-0.028282771
0.25	-0.030774715	-0.030155167	-0.029535619
0.26	-0.032145473	-0.031484592	-0.030823711
0.27	-0.033540388	-0.032841244	-0.0321421
0.28	-0.034949274	-0.034216278	-0.033483281
0.29	-0.036361586	-0.035599842	-0.034838098
0.3	-0.037767801	-0.036982318	-0.036196835
0.31	-0.039160644	-0.038355503	-0.037550361
0.32	-0.040536012	-0.039713623	-0.038891233
0.33	-0.041893473	-0.041054037	-0.040214602
0.34	-0.043236293	-0.042377566	-0.041518839
0.35	-0.044571006	-0.043688383	-0.042805761
0.36	-0.045906559	-0.044993503	-0.044080446
0.37	-0.047253187	-0.046301908	-0.045350629
0.38	-0.048621127	-0.047623455	-0.046625784
0.39	-0.050019365	-0.048967681	-0.047915997
0.4	-0.051454557	-0.050342671	-0.049230785
0.41	-0.052930268	-0.051754141	-0.050578014
0.42	-0.054446616	-0.053204816	-0.051963017
0.43	-0.056000373	-0.054694204	-0.053388035
0.44	-0.057585487	-0.056218746	-0.054852004
0.45	-0.059193972	-0.057772348	-0.056350723
0.46	-0.060817032	-0.059347203	-0.057877374
0.47	-0.062446285	-0.06093482	-0.059423354
0.48	-0.064074921	-0.062527124	-0.060979327
0.49	-0.06569865	-0.064117523	-0.062536396
0.5	-0.067316313	-0.065701779	-0.064087245
0.51	-0.068930092	-0.06727861	-0.065627128
0.52	-0.07054528	-0.068849913	-0.067154546
0.53	-0.072169649	-0.070420591	-0.068671532
0.54	-0.073812514	-0.071998007	-0.0701835
0.55	-0.075483588	-0.073591121	-0.071698654
0.56	-0.077191805	-0.075209431	-0.073227056
0.57	-0.078944247	-0.076861855	-0.074779464
0.58	-0.080745317	-0.078555699	-0.076366081
0.59	-0.08259628	-0.080295827	-0.077995374
0.6	-0.084495199	-0.082084144	-0.079673089
0.61	-0.08643731	-0.083919444	-0.081401578
0.62	-0.088415765	-0.085797639	-0.083179513
0.63	-0.090422644	-0.087712331	-0.085002018
0.64	-0.092450121	-0.089655683	-0.086861245
0.65	-0.094491618	-0.091619465	-0.088747311
0.66	-0.0965428	-0.093596171	-0.090649543
0.67	-0.098602281	-0.095580067	-0.092557852
0.68	-0.100671952	-0.097568028	-0.094464104
0.69	-0.102756878	-0.099560076	-0.096363275
0.7	-0.104864791	-0.101559524	-0.098254258
0.71	-0.107005228	-0.103572703	-0.100140178
0.72	-0.109188439	-0.105608313	-0.102028187
0.73	-0.111424197	-0.10767647	-0.103928743
0.74	-0.113720677	-0.10978757	-0.105854463
0.75	-0.116083543	-0.111951118	-0.107818694
0.76	-0.11851537	-0.114174667	-0.109833963
0.77	-0.121015475	-0.116462983	-0.111910492
0.78	-0.123580187	-0.118817562	-0.114054937
0.79	-0.126203529	-0.121236525	-0.116269522
0.8	-0.128878207	-0.123714937	-0.118551667
0.81	-0.131596811	-0.126245502	-0.120894194
0.82	-0.134353031	-0.128819571	-0.12328611
0.83	-0.137142775	-0.131428347	-0.125713919
0.84	-0.139964999	-0.134064159	-0.128163319
0.85	-0.14282216	-0.136721626	-0.130621092
0.86	-0.145720228	-0.139398584	-0.133076941
0.87	-0.148668242	-0.142096635	-0.135525028
0.88	-0.151677464	-0.144821233	-0.137965002
0.89	-0.154760248	-0.147581301	-0.140402353
0.9	-0.157928765	-0.150388398	-0.142848031
0.91	-0.161193745	-0.153255554	-0.145317363
0.92	-0.164563422	-0.156195899	-0.147828375
0.93	-0.168042806	-0.159221255	-0.150399703
0.94	-0.171633411	-0.162340871	-0.153048331
0.95	-0.175333453	-0.165560429	-0.155787406
0.96	-0.179138538	-0.168881468	-0.158624397
0.97	-0.183042735	-0.172301287	-0.16155984
0.98	-0.187039904	-0.175813378	-0.164586852
0.99	-0.191125123	-0.179408341	-0.167691559
1	-0.195296019	-0.183075224	-0.17085443
1.01	-0.199553823	-0.18680312	-0.174052417
1.02	-0.203904009	-0.190582849	-0.177261689
1.03	-0.208356436	-0.194408518	-0.1804606
1.04	-0.212924937	-0.198278737	-0.183632538
1.05	-0.217626435	-0.20219733	-0.186768225
1.06	-0.222479671	-0.206173418	-0.189867166
1.07	-0.227503718	-0.210220849	-0.19293798
1.08	-0.232716483	-0.214357007	-0.195997531
1.09	-0.238133404	-0.218601142	-0.199068879
1.1	-0.243766519	-0.222972374	-0.202178228
1.11	-0.249624071	-0.227487617	-0.205351163
1.12	-0.25571071	-0.232159632	-0.208608554
1.13	-0.262028303	-0.236995453	-0.211962603
1.14	-0.26857727	-0.241995378	-0.215413486
1.15	-0.275358293	-0.247152695	-0.218947097
1.16	-0.282374188	-0.252454215	-0.222534241
1.17	-0.289631709	-0.257881624	-0.22613154
1.18	-0.297143033	-0.263413546	-0.229684058
1.19	-0.304926734	-0.26902809	-0.233129447
1.2	-0.313008093	-0.274705619	-0.236403145
1.21	-0.321418687	-0.280431345	-0.239444004
1.22	-0.330195276	-0.286197434	-0.242199591
1.23	-0.339378137	-0.292004275	-0.244630414
1.24	-0.349009028	-0.297860717	-0.246712406
1.25	-0.359129066	-0.303783131	-0.248437196
1.26	-0.369776792	-0.309793341	-0.24980989
1.27	-0.380986699	-0.315915559	-0.250844419
1.28	-0.392788441	-0.322172597	-0.251556753
1.29	-0.405206841	-0.328581752	-0.251956663
1.3	-0.418262701	-0.335150857	-0.252039014
1.31	-0.431974299	-0.341875098	-0.251775898
1.32	-0.446359324	-0.348735241	-0.251111159
1.33	-0.461436877	-0.355697922	-0.249958968
1.34	-0.47722913	-0.362718585	-0.24820804
1.35	-0.493762187	-0.369747484	-0.245732781
1.36	-0.511065714	-0.376738945	-0.242412175
1.37	-0.529171042	-0.383663767	-0.238156493
1.38	-0.548107518	-0.390524314	-0.23294111
1.39	-0.567897134	-0.397371468	-0.226845801
1.4	-0.58854761	-0.404322237	-0.220096864
1.41	-0.610044356	-0.41157637	-0.213108385
1.42	-0.632341911	-0.419429875	-0.206517838
1.43	-0.655355608	-0.42828288	-0.201210152
1.44	-0.678954291	-0.438638927	-0.198323564
1.45	-0.702954948	-0.451092674	-0.1992304
1.46	-0.727120025	-0.466303374	-0.205486723
1.47	-0.751158047	-0.484952527	-0.218747006
1.48	-0.774727948	-0.507685891	-0.240643834
1.49	-0.797447235	-0.535042549	-0.272637862
1.5	-0.818903798	-0.567376569	-0.315849339
1.51	-0.838670859	-0.604779615	-0.370888372
1.52	-0.856324276	-0.647014829	-0.437705381
1.53	-0.871461177	-0.693472949	-0.515484721
1.54	-0.883718721	-0.743160429	-0.602602136
1.55	-0.892791754	-0.794726108	-0.696660462
1.56	-0.898448128	-0.846528208	-0.794608288
1.57	-0.900540609	-0.896737663	-0.892934716
1.58	-0.899014519	-0.94346815	-0.987921781
1.59	-0.893910566	-0.98491871	-1.075926855
1.6	-0.885362652	-1.019512437	-1.153662222
1.61	-0.87359084	-1.046014939	-1.218439037
1.62	-0.858889973	-1.063619057	-1.268348142
1.63	-0.841614782	-1.071987233	-1.302359684
1.64	-0.822162536	-1.071248904	-1.320335273
1.65	-0.800954424	-1.061956414	-1.322958405
1.66	-0.778416937	-1.045007932	-1.311598928
1.67	-0.754964417	-1.021549176	-1.288133936
1.68	-0.73098383	-0.992866876	-1.254749922
1.69	-0.70682256	-0.96028606	-1.213749559
1.7	-0.682779773	-0.92508083	-1.167381886
1.71	-0.659101552	-0.888404976	-1.1177084
1.72	-0.635979732	-0.851245307	-1.066510882
1.73	-0.613554067	-0.814397444	-1.015240822
1.74	-0.591917138	-0.778461521	-0.965005903
1.75	-0.571121259	-0.743853752	-0.916586244
1.76	-0.551186548	-0.710829251	-0.870471953
1.77	-0.532109349	-0.679511511	-0.826913673
1.78	-0.51387026	-0.64992446	-0.785978659
1.79	-0.496441144	-0.622023717	-0.74760629
1.8	-0.479790714	-0.595724542	-0.71165837
1.81	-0.463888446	-0.570924751	-0.677961056
1.82	-0.448706815	-0.547521741	-0.646336667
1.83	-0.434221978	-0.525423414	-0.61662485
1.84	-0.420413233	-0.504553486	-0.588693738
1.85	-0.407261614	-0.484852071	-0.562442528
1.86	-0.394748067	-0.466272815	-0.537797562
1.87	-0.382851619	-0.448777916	-0.514704212
1.88	-0.371547881	-0.432332377	-0.493116873
1.89	-0.360808157	-0.416898624	-0.472989092
1.9	-0.350599284	-0.402432336	-0.454265387
1.91	-0.340884229	-0.388880012	-0.436875794
1.92	-0.331623341	-0.376178479	-0.420733616
1.93	-0.322776073	-0.364256221	-0.405736368
1.94	-0.314302934	-0.353036209	-0.391769485
1.95	-0.306167396	-0.342439731	-0.378712065
1.96	-0.298337521	-0.332390627	-0.366443733
1.97	-0.290787089	-0.322819348	-0.354851607
1.98	-0.283496111	-0.313666283	-0.343836454
1.99	-0.276450674	-0.304883952	-0.333317231
2	-0.269642165	-0.296437836	-0.323233506
2.01	-0.263065993	-0.288305778	-0.313545563
2.02	-0.256719985	-0.280476144	-0.304232302
2.03	-0.250602679	-0.272945024	-0.29528737
2.04	-0.244711719	-0.265712923	-0.286714126
2.05	-0.239042565	-0.258781366	-0.278520167
2.06	-0.23358764	-0.252149887	-0.270712135
2.07	-0.22833603	-0.245813711	-0.263291391
2.08	-0.223273722	-0.239762377	-0.256251032
2.09	-0.218384333	-0.233979397	-0.249574461
2.1	-0.213650215	-0.228442894	-0.243235573
2.11	-0.209053757	-0.223127069	-0.237200381
2.12	-0.204578719	-0.218004243	-0.231429767
2.13	-0.200211408	-0.21304717	-0.225882933
2.14	-0.19594154	-0.208231283	-0.220521026
2.15	-0.191762688	-0.203536575	-0.215310463
2.16	-0.187672262	-0.19894888	-0.210225497
2.17	-0.183671035	-0.194460376	-0.205249717
2.18	-0.179762278	-0.190069294	-0.20037631
2.19	-0.175950638	-0.185778887	-0.195607136
2.2	-0.1722409	-0.181595834	-0.190950767
2.21	-0.168636792	-0.177528318	-0.186419843
2.22	-0.165139995	-0.173584055	-0.182028115
2.23	-0.161749471	-0.169768531	-0.177787591
2.24	-0.158461194	-0.166083669	-0.173706144
2.25	-0.155268299	-0.162527076	-0.169785854
2.26	-0.15216163	-0.159091947	-0.166022263
2.27	-0.149130595	-0.155767581	-0.162404566
2.28	-0.146164214	-0.152540443	-0.158916672
2.29	-0.143252216	-0.14939559	-0.155538963
2.3	-0.140386043	-0.146318263	-0.152250482
2.31	-0.137559625	-0.143295438	-0.149031251
2.32	-0.134769831	-0.140317118	-0.145864405
2.33	-0.132016541	-0.137377197	-0.142737854
2.34	-0.12930234	-0.134473799	-0.139645259
2.35	-0.126631867	-0.131609042	-0.136586216
2.36	-0.124010925	-0.128788284	-0.133565644
2.37	-0.121445451	-0.12601897	-0.13059249
2.38	-0.118940506	-0.123309235	-0.127677965
2.39	-0.116499394	-0.120666482	-0.124833569
2.4	-0.114123034	-0.118096109	-0.122069183
2.41	-0.111809661	-0.115600565	-0.11939147
2.42	-0.109554896	-0.113178843	-0.11680279
2.43	-0.107352157	-0.110826452	-0.114300747
2.44	-0.105193369	-0.108535879	-0.111878388
2.45	-0.103069872	-0.106297445	-0.109525018
2.46	-0.100973397	-0.104100447	-0.107227497
2.47	-0.098896994	-0.101934422	-0.10497185
2.48	-0.096835789	-0.099790372	-0.102744956
2.49	-0.094787459	-0.097661779	-0.100536099
2.5	-0.092752388	-0.095545277	-0.098338167
2.51	-0.090733456	-0.093440899	-0.096148341
2.52	-0.088735524	-0.091351852	-0.09396818
2.53	-0.086764649	-0.089283881	-0.091803113
2.54	-0.084827161	-0.087244283	-0.089661405
2.55	-0.082928706	-0.085240741	-0.087552776
2.56	-0.081073389	-0.083280123	-0.085486858
2.57	-0.07926312	-0.081367418	-0.083471716
2.58	-0.077497255	-0.079504946	-0.081512636
2.59	-0.075772578	-0.077691945	-0.079611312
2.6	-0.074083619	-0.075924587	-0.077765554
2.61	-0.072423275	-0.074196396	-0.075969518
2.62	-0.070783644	-0.072499033	-0.074214422
2.63	-0.069156979	-0.070823317	-0.072489655
2.64	-0.067536607	-0.069160363	-0.070784118
2.65	-0.065917738	-0.067502685	-0.069087632
2.66	-0.064298008	-0.065845111	-0.067392214
2.67	-0.062677728	-0.064185391	-0.065693054
2.68	-0.061059777	-0.062524416	-0.063989054
2.69	-0.059449159	-0.060866003	-0.062282846
2.7	-0.057852289	-0.059216295	-0.060580301
2.71	-0.056276083	-0.057582832	-0.058889581
2.72	-0.054726982	-0.055973436	-0.05721989
2.73	-0.053210029	-0.054395063	-0.055580097
2.74	-0.051728125	-0.052852771	-0.053977416
2.75	-0.050281553	-0.05134895	-0.052416347
2.76	-0.048867846	-0.049882916	-0.050897985
2.77	-0.047482007	-0.048450907	-0.049419807
2.78	-0.04611707	-0.047046504	-0.047975939
2.79	-0.044764922	-0.045661394	-0.046557867
2.8	-0.043417284	-0.044286398	-0.045155512
2.81	-0.042066737	-0.042912622	-0.043758507
2.82	-0.040707646	-0.041532593	-0.042357541
2.83	-0.039336877	-0.040141228	-0.040945578
2.84	-0.037954197	-0.038736493	-0.039518789
2.85	-0.036562311	-0.037319686	-0.038077061
2.86	-0.035166523	-0.035895267	-0.03662401
2.87	-0.033774054	-0.034470259	-0.035166464
2.88	-0.032393103	-0.033053302	-0.033713501
2.89	-0.031031759	-0.031653458	-0.032275156
2.9	-0.029696908	-0.030278951	-0.030860993
2.91	-0.028393267	-0.028935992	-0.029478718
2.92	-0.027122667	-0.02762786	-0.028133054
2.93	-0.025883687	-0.026354342	-0.026824998
2.94	-0.024671693	-0.025111632	-0.025551571
2.95	-0.023479271	-0.023892673	-0.024306076
2.96	-0.022297032	-0.022687935	-0.023078838
2.97	-0.02111467	-0.0214865	-0.021858329
2.98	-0.019922178	-0.020277366	-0.020632554
2.99	-0.018711042	-0.019050785	-0.019390527
3	-0.017475302	-0.017799491	-0.018123679
3.01	-0.016212314	-0.016519656	-0.016826998
3.02	-0.014923144	-0.015211455	-0.015499766
3.03	-0.013612517	-0.01387914	-0.014145764
3.04	-0.012288332	-0.012530616	-0.0127729
3.05	-0.010960789	-0.011176536	-0.011392282
3.06	-0.009641227	-0.009829038	-0.010016849
3.07	-0.008340801	-0.008500268	-0.008659735
3.08	-0.007069165	-0.007200875	-0.007332585
3.09	-0.005833294	-0.005938675	-0.006044057
3.1	-0.004636617	-0.004717654	-0.004798692
3.11	-0.003478531	-0.00353742	-0.00359631
3.12	-0.002354381	-0.002393179	-0.002431976
3.13	-0.001255906	-0.001276219	-0.001296532
3.14	-0.000172088	-0.00017485	-0.000177611


==> Smooth_slip_suppl_VE_repulsive.txt <==
x	michelin	aku01	aku02
0.01	0.000815366	0.00082548	0.000835594
0.02	0.001643216	0.001664056	0.001684896
0.03	0.002494684	0.002527395	0.002560107
0.04	0.003378351	0.003424459	0.003470568
0.05	0.004299348	0.004360538	0.004421728
0.06	0.00525885	0.005336699	0.005414549
0.07	0.006254021	0.006349725	0.00644543
0.08	0.007278421	0.007392555	0.007506689
0.09	0.008322815	0.00845518	0.008587544
0.1	0.00937629	0.009525888	0.009675487
0.11	0.010427541	0.010592702	0.010757862
0.12	0.011466191	0.011644822	0.011823453
0.13	0.012483965	0.012673904	0.012863844
0.14	0.013475606	0.013675004	0.013874403
0.15	0.014439417	0.01464708	0.014854744
0.16	0.015377377	0.015593016	0.015808654
0.17	0.016294823	0.016519161	0.0167435
0.18	0.01719974	0.017434483	0.017669227
0.19	0.018101767	0.018349421	0.018597075
0.2	0.019011019	0.019274605	0.019538192
0.21	0.019936893	0.020219593	0.020502293
0.22	0.020886986	0.021191754	0.021496522
0.23	0.021866262	0.022195461	0.02252466
0.24	0.022876562	0.023231654	0.023586747
0.25	0.023916503	0.024297849	0.024679195
0.26	0.024981785	0.025388572	0.02579536
0.27	0.02606584	0.026496178	0.026926517
0.28	0.027160753	0.027611929	0.028063105
0.29	0.028258328	0.028727199	0.02919607
0.3	0.029351165	0.029834648	0.03031813
0.31	0.03043361	0.030929193	0.031424776
0.32	0.031502474	0.032008674	0.032514873
0.33	0.032557422	0.033074113	0.033590804
0.34	0.033600992	0.034129558	0.034658124
0.35	0.034638261	0.035181535	0.035724808
0.36	0.035676183	0.03623819	0.036800197
0.37	0.036722712	0.037308246	0.037893779
0.38	0.037785804	0.038399893	0.039013982
0.39	0.038872442	0.039519777	0.040167113
0.4	0.039987798	0.040672189	0.04135658
0.41	0.041134643	0.041858576	0.042582508
0.42	0.04231307	0.043077425	0.043841781
0.43	0.043520569	0.044324545	0.045128521
0.44	0.044752437	0.045593697	0.046434958
0.45	0.046002468	0.04687751	0.047752552
0.46	0.047263825	0.048168538	0.049073251
0.47	0.048529996	0.049460337	0.050390678
0.48	0.049795687	0.05074839	0.051701094
0.49	0.051057564	0.052030783	0.053004002
0.5	0.052314727	0.053308509	0.054302291
0.51	0.053568873	0.054585397	0.055601921
0.52	0.054824112	0.055867648	0.056911185
0.53	0.056086487	0.057163072	0.058239657
0.54	0.057363236	0.058480106	0.059596976
0.55	0.058661908	0.059826764	0.06099162
0.56	0.059989445	0.061209641	0.062429837
0.57	0.061351351	0.06263311	0.063914868
0.58	0.062751049	0.064098809	0.065446568
0.59	0.064189521	0.065605501	0.067021482
0.6	0.065665261	0.06714932	0.068633379
0.61	0.067174569	0.068724372	0.070274176
0.62	0.068712121	0.070323636	0.071935152
0.63	0.070271762	0.071940021	0.073608279
0.64	0.071847412	0.073567451	0.075287491
0.65	0.073433957	0.075201832	0.076969707
0.66	0.075028029	0.076841745	0.078655462
0.67	0.07662855	0.078488791	0.080349033
0.68	0.07823699	0.080147525	0.08205806
0.69	0.079857286	0.081824989	0.083792692
0.7	0.081495446	0.083529912	0.085564378
0.71	0.083158882	0.085271679	0.087384475
0.72	0.08485556	0.087059208	0.089262856
0.73	0.086593074	0.088899884	0.091206695
0.74	0.088377779	0.090798695	0.093219611
0.75	0.090214075	0.092757676	0.095301276
0.76	0.092103964	0.094775765	0.097447566
0.77	0.094046915	0.096849076	0.099651237
0.78	0.096040076	0.098971579	0.101903082
0.79	0.0980788	0.101136102	0.104193405
0.8	0.100157421	0.10333553	0.106513639
0.81	0.102270177	0.105564028	0.108857879
0.82	0.104412168	0.107818138	0.111224108
0.83	0.106580212	0.110097571	0.113614931
0.84	0.108773497	0.112405596	0.116037696
0.85	0.110993933	0.114748949	0.118503965
0.86	0.113246161	0.117137275	0.121028389
0.87	0.115537203	0.119582176	0.123627148
0.88	0.117875814	0.122095978	0.126316143
0.89	0.120271593	0.124690397	0.129109201
0.9	0.122733999	0.127375265	0.132016531
0.91	0.125271371	0.130157507	0.135043642
0.92	0.127890108	0.133040507	0.138190906
0.93	0.130594104	0.136023968	0.141453832
0.94	0.133384534	0.139104302	0.14482407
0.95	0.136260014	0.14227553	0.148291047
0.96	0.139217128	0.145530587	0.151844045
0.97	0.142251266	0.14886287	0.155474473
0.98	0.145357657	0.152267837	0.159178017
0.99	0.148532477	0.15574442	0.162956363
1	0.15177388	0.159296054	0.166818229
1.01	0.155082822	0.162931167	0.170779512
1.02	0.158463561	0.166663035	0.17486251
1.03	0.161923754	0.170509012	0.17909427
1.04	0.165474155	0.174489221	0.183504287
1.05	0.169127914	0.178624876	0.188121838
1.06	0.172899596	0.182936462	0.192973328
1.07	0.176804023	0.187442018	0.198080014
1.08	0.180855113	0.192155784	0.203456455
1.09	0.185064861	0.197087408	0.209109956
1.1	0.189442624	0.202241889	0.215041154
1.11	0.193994808	0.207620294	0.221245781
1.12	0.198725026	0.213221245	0.227717464
1.13	0.20363473	0.219043013	0.234451297
1.14	0.208724245	0.225085999	0.241447753
1.15	0.213994103	0.231355284	0.248716465
1.16	0.219446491	0.237862909	0.256279327
1.17	0.225086658	0.24462955	0.264172443
1.18	0.230924067	0.251685326	0.272446586
1.19	0.236973153	0.259069577	0.281166001
1.2	0.243253564	0.2668296	0.290405637
1.21	0.249789839	0.275018472	0.300247104
1.22	0.256610546	0.28369221	0.310773874
1.23	0.263746987	0.292906666	0.322066346
1.24	0.271231613	0.302714551	0.33419749
1.25	0.279096379	0.313163049	0.34722972
1.26	0.287371236	0.324292402	0.361213568
1.27	0.296082991	0.336135744	0.376188497
1.28	0.305254689	0.348720333	0.392185977
1.29	0.314905622	0.362070091	0.409234561
1.3	0.325051955	0.376209168	0.427366381
1.31	0.335707894	0.391165983	0.446624072
1.32	0.346887185	0.406977008	0.467066832
1.33	0.358604673	0.423689382	0.488774092
1.34	0.370877589	0.44136141	0.511845232
1.35	0.383726218	0.460060063	0.536393908
1.36	0.397173617	0.479854771	0.562535925
1.37	0.411244133	0.50080714	0.590370147
1.38	0.425960574	0.522956589	0.619952603
1.39	0.441340032	0.546302423	0.651264815
1.4	0.457388504	0.570783374	0.684178244
1.41	0.474094654	0.596256173	0.718417692
1.42	0.491423151	0.622475309	0.753527467
1.43	0.509308196	0.649076579	0.788844961
1.44	0.527647861	0.675567384	0.823486908
1.45	0.54629992	0.701326827	0.856353734
1.46	0.565079758	0.725618286	0.886156814
1.47	0.583760855	0.747616354	0.911471852
1.48	0.602078153	0.766448558	0.930818963
1.49	0.619734398	0.781250397	0.942766397
1.5	0.636409319	0.791229998	0.946050678
1.51	0.651771247	0.79573658	0.939701912
1.52	0.665490563	0.794325246	0.923159929
1.53	0.677254173	0.786809939	0.896365706
1.54	0.686780096	0.773296894	0.859813691
1.55	0.693831184	0.7541928	0.814554415
1.56	0.698227023	0.730184904	0.762142785
1.57	0.69985319	0.702193989	0.704534788
1.58	0.698667193	0.671304981	0.643942769
1.59	0.694700667	0.638683102	0.582665538
1.6	0.688057674	0.605485457	0.522913241
1.61	0.678909236	0.572778317	0.466647397
1.62	0.667484488	0.541469122	0.415453756
1.63	0.654059111	0.512259675	0.370460239
1.64	0.63894184	0.485623565	0.33230529
1.65	0.622460001	0.461807393	0.301154784
1.66	0.604945042	0.440852275	0.276759508
1.67	0.586718967	0.422630039	0.25854111
1.68	0.568082505	0.406887587	0.245692669
1.69	0.549305627	0.39329313	0.237280632
1.7	0.530620827	0.381479065	0.232337304
1.71	0.512219349	0.371077922	0.229936496
1.72	0.494250276	0.361749462	0.229248648
1.73	0.476822218	0.353198592	0.229574966
1.74	0.460007126	0.345184854	0.230362581
1.75	0.443845654	0.337524911	0.231204168
1.76	0.428353436	0.330089753	0.231826071
1.77	0.413527632	0.322798279	0.232068925
1.78	0.399353163	0.315608737	0.23186431
1.79	0.385808164	0.308509259	0.231210355
1.8	0.372868317	0.301508433	0.230148548
1.81	0.360509905	0.294626646	0.228743388
1.82	0.348711533	0.287888718	0.227065904
1.83	0.337454673	0.281318134	0.225181594
1.84	0.326723237	0.274933015	0.223142793
1.85	0.316502484	0.268743809	0.220985134
1.86	0.306777608	0.262752514	0.218727419
1.87	0.297532309	0.256953188	0.216374066
1.88	0.288747634	0.251333407	0.213919179
1.89	0.28040128	0.245876334	0.211351387
1.9	0.272467477	0.240563065	0.208658654
1.91	0.264917443	0.235374957	0.205832471
1.92	0.257720364	0.230295672	0.202870981
1.93	0.250844729	0.225312763	0.199780797
1.94	0.244259847	0.220418643	0.196577439
1.95	0.237937331	0.215610892	0.193284452
1.96	0.231852361	0.210891907	0.189931452
1.97	0.225984559	0.206267981	0.186551404
1.98	0.220318391	0.20174797	0.183177549
1.99	0.214843044	0.197341721	0.179840397
2	0.209551827	0.193058487	0.176565148
2.01	0.204441169	0.188905512	0.173369856
2.02	0.199509382	0.184886931	0.17026448
2.03	0.194755331	0.181003113	0.167250896
2.04	0.190177184	0.17725047	0.164323757
2.05	0.185771413	0.173621736	0.161472059
2.06	0.18153213	0.170106648	0.158681166
2.07	0.177450853	0.166692946	0.15593504
2.08	0.173516691	0.163367552	0.153218413
2.09	0.169716913	0.1601178	0.150518686
2.1	0.166037803	0.156932576	0.147827348
2.11	0.162465676	0.153803235	0.145140794
2.12	0.15898791	0.150724197	0.142460484
2.13	0.155593864	0.147693163	0.139792462
2.14	0.152275545	0.144710931	0.137146317
2.15	0.149027959	0.141780865	0.134533772
2.16	0.145849093	0.138908081	0.131967069
2.17	0.142739548	0.136098466	0.129457383
2.18	0.139701866	0.133357665	0.127013464
2.19	0.136739659	0.13069015	0.124640641
2.2	0.133856644	0.128098471	0.122340299
2.21	0.131055719	0.125582785	0.12010985
2.22	0.128338191	0.123140681	0.117943172
2.23	0.125703252	0.12076734	0.115831428
2.24	0.123147775	0.118455969	0.113764164
2.25	0.120666423	0.116198482	0.111730541
2.26	0.118252082	0.113986316	0.10972055
2.27	0.11589652	0.111811306	0.107726091
2.28	0.113591203	0.10966649	0.105741777
2.29	0.11132815	0.107546765	0.103765381
2.3	0.109100711	0.105449296	0.101797881
2.31	0.106904166	0.103373644	0.099843122
2.32	0.104736083	0.101321603	0.097907123
2.33	0.10259637	0.099296765	0.09599716
2.34	0.100487034	0.097303884	0.094120735
2.35	0.098411682	0.095348119	0.092284556
2.36	0.096374822	0.09343425	0.090493677
2.37	0.09438107	0.091565966	0.088750861
2.38	0.092434358	0.089745306	0.087056255
2.39	0.090537253	0.087972316	0.08540738
2.4	0.088690469	0.086244952	0.083799435
2.41	0.086892637	0.08455925	0.082225863
2.42	0.085140351	0.08290973	0.080679109
2.43	0.083428497	0.08128999	0.079151483
2.44	0.0817508	0.07969341	0.07763602
2.45	0.080100529	0.078113885	0.076127241
2.46	0.078471257	0.076546488	0.074621718
2.47	0.076857586	0.07498798	0.073118375
2.48	0.075255724	0.073437111	0.071618498
2.49	0.073663869	0.07189466	0.070125452
2.5	0.072082318	0.070363231	0.068644144
2.51	0.07051331	0.068846818	0.067180326
2.52	0.068960621	0.067350212	0.065739804
2.53	0.06742896	0.065878316	0.064327672
2.54	0.065923245	0.064435452	0.062947659
2.55	0.064447865	0.063024755	0.061601646
2.56	0.06300601	0.061647715	0.06028942
2.57	0.061599163	0.06030392	0.059008677
2.58	0.060226825	0.058991046	0.057755268
2.59	0.058886496	0.057705082	0.056523669
2.6	0.057573925	0.056440768	0.055307611
2.61	0.056283591	0.055192195	0.054100799
2.62	0.055009357	0.053953496	0.052897635
2.63	0.053745197	0.052719528	0.051693859
2.64	0.052485929	0.051486471	0.050487013
2.65	0.051227828	0.050252257	0.049276686
2.66	0.049969058	0.049016781	0.048064505
2.67	0.048709861	0.047781861	0.04685386
2.68	0.047452474	0.046550956	0.045649438
2.69	0.046200786	0.045328687	0.044456587
2.7	0.044959782	0.044120205	0.043280629
2.71	0.043734836	0.042930503	0.04212617
2.72	0.042530956	0.041763735	0.040996514
2.73	0.041352059	0.040622644	0.039893229
2.74	0.040200401	0.039508156	0.038815912
2.75	0.039076201	0.038419194	0.037762187
2.76	0.037977541	0.037352742	0.036727944
2.77	0.036900539	0.036304159	0.035707779
2.78	0.035839781	0.035267694	0.034695606
2.79	0.034788962	0.034237163	0.033685364
2.8	0.033741648	0.033206689	0.03267173
2.81	0.032692074	0.032171412	0.031650751
2.82	0.031635859	0.031128086	0.030620312
2.83	0.030570569	0.030075473	0.029580378
2.84	0.029496022	0.029014502	0.028532981
2.85	0.028414321	0.027948139	0.027481958
2.86	0.027329587	0.026881029	0.026432471
2.87	0.026247433	0.025818903	0.025390374
2.88	0.02517423	0.024767863	0.024361495
2.89	0.024116264	0.023733595	0.023350925
2.9	0.023078888	0.022720628	0.022362368
2.91	0.022065766	0.021731707	0.021397647
2.92	0.021078322	0.020767364	0.020456406
2.93	0.020115451	0.019825752	0.019536053
2.94	0.019173553	0.01890276	0.018631968
2.95	0.018246865	0.017992406	0.017737948
2.96	0.01732809	0.01708748	0.016846871
2.97	0.01640922	0.016180351	0.015951482
2.98	0.015482477	0.015263851	0.015045225
2.99	0.014541246	0.014332127	0.014123008
3	0.013580893	0.013381348	0.013181803
3.01	0.012599365	0.012410189	0.012221014
3.02	0.011597489	0.011420028	0.011242566
3.03	0.010578938	0.010414826	0.010250713
3.04	0.00954985	0.009400719	0.009251588
3.05	0.008518153	0.008385356	0.00825256
3.06	0.007492659	0.007377056	0.007261454
3.07	0.006482036	0.00638388	0.006285725
3.08	0.005493786	0.005412715	0.005331644
3.09	0.004533332	0.004468467	0.004403603
3.1	0.003603337	0.003553456	0.003503576
3.11	0.002703333	0.002667085	0.002630837
3.12	0.001829702	0.001805822	0.001781941
3.13	0.000976025	0.000963522	0.000951019
3.14	0.000133738	0.000132038	0.000130338


==> Smooth_slip_suppl_gam_4.txt <==
x	michelin	aku02
0.01	-0.001700678	-0.001614781
0.02	-0.00340101	-0.003229287
0.03	-0.005100643	-0.004843235
0.04	-0.006799209	-0.006456335
0.05	-0.008496337	-0.008068289
0.06	-0.010191668	-0.009678803
0.07	-0.011884893	-0.01128761
0.08	-0.013575796	-0.012894497
0.09	-0.015264307	-0.014499343
0.1	-0.016950556	-0.016102152
0.11	-0.018634921	-0.0177031
0.12	-0.020318059	-0.019302557
0.13	-0.02200092	-0.020901115
0.14	-0.023684736	-0.022499594
0.15	-0.025370984	-0.024099026
0.16	-0.027061322	-0.025700634
0.17	-0.028757507	-0.027305778
0.18	-0.030461302	-0.028915901
0.19	-0.032174378	-0.030532451
0.2	-0.033898227	-0.032156813
0.21	-0.035634084	-0.033790237
0.22	-0.037382883	-0.035433775
0.23	-0.039145242	-0.037088242
0.24	-0.040921478	-0.03875419
0.25	-0.042711656	-0.040431913
0.26	-0.044515664	-0.042121469
0.27	-0.046333307	-0.043822731
0.28	-0.048164401	-0.045535453
0.29	-0.050008877	-0.047259343
0.3	-0.051866852	-0.048994155
0.31	-0.053738696	-0.050739754
0.32	-0.055625046	-0.052496189
0.33	-0.057526809	-0.054263737
0.34	-0.059445115	-0.056042918
0.35	-0.061381258	-0.057834496
0.36	-0.063336605	-0.059639437
0.37	-0.065312514	-0.061458859
0.38	-0.067310237	-0.063293952
0.39	-0.069330856	-0.065145896
0.4	-0.071375224	-0.067015781
0.41	-0.073443954	-0.068904527
0.42	-0.075537421	-0.070812835
0.43	-0.077655809	-0.07274115
0.44	-0.079799173	-0.074689664
0.45	-0.081967517	-0.076658335
0.46	-0.084160885	-0.07864695
0.47	-0.086379435	-0.080655193
0.48	-0.088623511	-0.082682733
0.49	-0.090893674	-0.084729316
0.5	-0.093190726	-0.086794847
0.51	-0.095515683	-0.088879455
0.52	-0.097869735	-0.090983531
0.53	-0.100254177	-0.093107734
0.54	-0.102670333	-0.09525297
0.55	-0.105119471	-0.097420333
0.56	-0.107602733	-0.099611027
0.57	-0.110121073	-0.10182627
0.58	-0.11267523	-0.104067192
0.59	-0.11526572	-0.106334747
0.6	-0.117892861	-0.108629635
0.61	-0.120556822	-0.110952262
0.62	-0.123257689	-0.113302722
0.63	-0.125995542	-0.115680832
0.64	-0.12877053	-0.118086183
0.65	-0.131582936	-0.120518234
0.66	-0.13443322	-0.122976417
0.67	-0.137322044	-0.125460247
0.68	-0.140250259	-0.127969428
0.69	-0.143218875	-0.130503931
0.7	-0.146229005	-0.133064046
0.71	-0.149281788	-0.135650389
0.72	-0.152378317	-0.138263871
0.73	-0.155519562	-0.140905628
0.74	-0.158706311	-0.143576916
0.75	-0.161939129	-0.146278989
0.76	-0.165218348	-0.149012974
0.77	-0.168544074	-0.151779753
0.78	-0.171916229	-0.154579878
0.79	-0.175334605	-0.157413515
0.8	-0.178798936	-0.160280442
0.81	-0.182308963	-0.163180089
0.82	-0.185864502	-0.166111631
0.83	-0.189465487	-0.169074108
0.84	-0.193111995	-0.172066563
0.85	-0.196804242	-0.175088199
0.86	-0.200542558	-0.178138498
0.87	-0.204327331	-0.181217325
0.88	-0.208158938	-0.184324974
0.89	-0.212037676	-0.187462169
0.9	-0.215963677	-0.190629998
0.91	-0.219936853	-0.193829807
0.92	-0.223956845	-0.197063054
0.93	-0.228023002	-0.200331136
0.94	-0.232134389	-0.203635232
0.95	-0.236289812	-0.206976154
0.96	-0.240487871	-0.210354256
0.97	-0.244727025	-0.213769382
0.98	-0.249005651	-0.217220899
0.99	-0.253322117	-0.220707778
1	-0.257674821	-0.22422874
1.01	-0.26206222	-0.227782437
1.02	-0.266482836	-0.231367649
1.03	-0.270935222	-0.23498347
1.04	-0.275417926	-0.238629467
1.05	-0.279929412	-0.242305771
1.06	-0.284467998	-0.246013103
1.07	-0.289031772	-0.249752724
1.08	-0.293618527	-0.253526303
1.09	-0.29822572	-0.257335732
1.1	-0.30285044	-0.261182899
1.11	-0.307489412	-0.265069453
1.12	-0.312139029	-0.268996588
1.13	-0.3167954	-0.27296487
1.14	-0.321454418	-0.276974149
1.15	-0.326111829	-0.281023545
1.16	-0.330763308	-0.285111532
1.17	-0.335404511	-0.289236092
1.18	-0.340031119	-0.293394945
1.19	-0.344638847	-0.297585796
1.2	-0.349223433	-0.301806587
1.21	-0.353780602	-0.306055704
1.22	-0.358306013	-0.310332118
1.23	-0.362795191	-0.314635428
1.24	-0.36724346	-0.318965801
1.25	-0.371645886	-0.323323802
1.26	-0.375997237	-0.327710144
1.27	-0.380291965	-0.332125375
1.28	-0.384524219	-0.336569541
1.29	-0.388687884	-0.341041878
1.3	-0.392776647	-0.34554056
1.31	-0.396784082	-0.350062537
1.32	-0.400703737	-0.354603502
1.33	-0.404529233	-0.359157971
1.34	-0.408254341	-0.363719483
1.35	-0.411873042	-0.368280886
1.36	-0.415379569	-0.37283468
1.37	-0.418768412	-0.377373355
1.38	-0.422034302	-0.3818897
1.39	-0.425172173	-0.386377009
1.4	-0.428177103	-0.390829192
1.41	-0.431044264	-0.39524073
1.42	-0.433768862	-0.399606517
1.43	-0.436346104	-0.403921579
1.44	-0.438771183	-0.408180726
1.45	-0.441039295	-0.41237818
1.46	-0.443145678	-0.416507222
1.47	-0.445085683	-0.420559936
1.48	-0.446854863	-0.424527058
1.49	-0.448449073	-0.42839799
1.5	-0.449864568	-0.432160966
1.51	-0.45109809	-0.43580336
1.52	-0.452146939	-0.439312115
1.53	-0.453009008	-0.442674224
1.54	-0.453682789	-0.445877226
1.55	-0.454167354	-0.448909641
1.56	-0.454462293	-0.451761302
1.57	-0.454567649	-0.454423537
1.58	-0.45448383	-0.456889192
1.59	-0.454211525	-0.459152482
1.6	-0.453751637	-0.461208716
1.61	-0.453105232	-0.46305392
1.62	-0.452273516	-0.464684426
1.63	-0.451257845	-0.46609649
1.64	-0.45005976	-0.467285989
1.65	-0.448681051	-0.468248254
1.66	-0.447123826	-0.468978065
1.67	-0.445390594	-0.469469801
1.68	-0.443484331	-0.46971776
1.69	-0.441408529	-0.469716576
1.7	-0.439167219	-0.469461696
1.71	-0.43676496	-0.468949862
1.72	-0.43420679	-0.468179506
1.73	-0.43149815	-0.467151036
1.74	-0.428644782	-0.465866951
1.75	-0.425652616	-0.46433177
1.76	-0.422527648	-0.4625518
1.77	-0.419275842	-0.460534742
1.78	-0.41590304	-0.458289209
1.79	-0.412414916	-0.45582421
1.8	-0.408816952	-0.453148653
1.81	-0.405114461	-0.450270946
1.82	-0.401312631	-0.44719873
1.83	-0.3974166	-0.443938783
1.84	-0.393431532	-0.44049709
1.85	-0.3893627	-0.436879075
1.86	-0.385215549	-0.433089942
1.87	-0.380995734	-0.429135091
1.88	-0.37670913	-0.425020525
1.89	-0.372361799	-0.420753205
1.9	-0.367959928	-0.41634129
1.91	-0.363509737	-0.411794229
1.92	-0.359017372	-0.407122687
1.93	-0.354488783	-0.40233831
1.94	-0.349929625	-0.397453363
1.95	-0.345345163	-0.392480279
1.96	-0.340740226	-0.387431173
1.97	-0.336119182	-0.382317395
1.98	-0.331485963	-0.377149165
1.99	-0.326844124	-0.371935335
2	-0.322196931	-0.366683309
2.01	-0.317547465	-0.361399125
2.02	-0.312898728	-0.356087686
2.03	-0.308253745	-0.350753094
2.04	-0.303615638	-0.345399063
2.05	-0.298987663	-0.340029324
2.06	-0.294373216	-0.334647991
2.07	-0.289775796	-0.329259834
2.08	-0.285198929	-0.323870414
2.09	-0.280646075	-0.318486075
2.1	-0.276120511	-0.313113789
2.11	-0.271625228	-0.307760887
2.12	-0.267162832	-0.302434701
2.13	-0.26273548	-0.297142174
2.14	-0.258344859	-0.291889492
2.15	-0.253992191	-0.286681783
2.16	-0.249678301	-0.281522919
2.17	-0.245403698	-0.276415458
2.18	-0.241168698	-0.271360721
2.19	-0.236973547	-0.266358994
2.2	-0.232818542	-0.26140984
2.21	-0.228704127	-0.256512456
2.22	-0.224630965	-0.251666058
2.23	-0.220599963	-0.246870212
2.24	-0.216612248	-0.242125102
2.25	-0.212669113	-0.237431673
2.26	-0.208771919	-0.23279165
2.27	-0.204921982	-0.228207436
2.28	-0.201120446	-0.223681892
2.29	-0.197368178	-0.219218044
2.3	-0.193665677	-0.214818755
2.31	-0.190013023	-0.210486402
2.32	-0.186409877	-0.20622261
2.33	-0.182855516	-0.202028069
2.34	-0.17934892	-0.197902472
2.35	-0.175888886	-0.193844557
2.36	-0.172474159	-0.189852278
2.37	-0.169103566	-0.185923053
2.38	-0.16577614	-0.182054072
2.39	-0.162491203	-0.178242625
2.4	-0.159248414	-0.174486393
2.41	-0.156047774	-0.170783681
2.42	-0.152889568	-0.167133559
2.43	-0.14977428	-0.163535879
2.44	-0.146702472	-0.159991197
2.45	-0.143674644	-0.156500587
2.46	-0.140691104	-0.153065386
2.47	-0.137751859	-0.149686902
2.48	-0.134856529	-0.146366128
2.49	-0.132004324	-0.143103501
2.5	-0.12919406	-0.139898726
2.51	-0.126424231	-0.136750711
2.52	-0.123693114	-0.133657595
2.53	-0.120998912	-0.13061688
2.54	-0.118339899	-0.127625652
2.55	-0.115714558	-0.124680842
2.56	-0.1131217	-0.121779512
2.57	-0.110560528	-0.11891912
2.58	-0.108030662	-0.116097725
2.59	-0.105532106	-0.113314112
2.6	-0.103065162	-0.110567812
2.61	-0.100630305	-0.107859031
2.62	-0.098228037	-0.105188479
2.63	-0.09585873	-0.102557137
2.64	-0.093522488	-0.09996599
2.65	-0.091219036	-0.097415758
2.66	-0.088947662	-0.094906675
2.67	-0.086707215	-0.092438324
2.68	-0.084496153	-0.09000957
2.69	-0.082312652	-0.087618591
2.7	-0.08015475	-0.085262998
2.71	-0.078020508	-0.082940042
2.72	-0.075908181	-0.080646859
2.73	-0.073816354	-0.078380743
2.74	-0.071744053	-0.076139392
2.75	-0.06969079	-0.073921103
2.76	-0.06765655	-0.071724887
2.77	-0.065641716	-0.069550487
2.78	-0.063646944	-0.067398295
2.79	-0.061672993	-0.065269183
2.8	-0.059720547	-0.063164266
2.81	-0.057790034	-0.061084631
2.82	-0.055881481	-0.059031071
2.83	-0.053994414	-0.057003857
2.84	-0.052127823	-0.05500258
2.85	-0.050280194	-0.053026087
2.86	-0.048449611	-0.051072521
2.87	-0.046633915	-0.049139456
2.88	-0.044830891	-0.047224114
2.89	-0.04303848	-0.045323638
2.9	-0.041254972	-0.04343538
2.91	-0.039479159	-0.041557169
2.92	-0.03771043	-0.039687515
2.93	-0.035948793	-0.037825735
2.94	-0.034194815	-0.035971956
2.95	-0.032449482	-0.034127019
2.96	-0.030714004	-0.032292266
2.97	-0.028989574	-0.030469258
2.98	-0.027277118	-0.02865944
2.99	-0.025577061	-0.026863812
3	-0.023889148	-0.025082642
3.01	-0.022212326	-0.023315258
3.02	-0.020544728	-0.021559956
3.03	-0.018883746	-0.019814033
3.04	-0.017226204	-0.018073954
3.05	-0.0155686	-0.016335628
3.06	-0.013907412	-0.014594776
3.07	-0.012239414	-0.012847335
3.08	-0.010561988	-0.011089876
3.09	-0.008873382	-0.009319962
3.1	-0.007172893	-0.007536417
3.11	-0.005460948	-0.005739472
3.12	-0.003739076	-0.00393076
3.13	-0.002009769	-0.002113154
3.14	-0.000276242	-0.000290472


==> Smooth_slip_suppl_gam_8.txt <==
x	michelin	aku02
0.01	-0.00126402	-0.001216549
0.02	-0.002529455	-0.002434302
0.03	-0.003797597	-0.003654368
0.04	-0.00506951	-0.004877676
0.05	-0.00634595	-0.006104913
0.06	-0.007627324	-0.00733648
0.07	-0.008913683	-0.00857249
0.08	-0.010204767	-0.009812788
0.09	-0.011500076	-0.011057003
0.1	-0.01279898	-0.012304623
0.11	-0.01410083	-0.013555081
0.12	-0.01540508	-0.014807851
0.13	-0.016711389	-0.016062535
0.14	-0.018019698	-0.017318934
0.15	-0.019330274	-0.018577101
0.16	-0.020643713	-0.019837363
0.17	-0.021960904	-0.021100314
0.18	-0.02328296	-0.022366779
0.19	-0.024611119	-0.023637749
0.2	-0.025946643	-0.024914307
0.21	-0.027290705	-0.026197539
0.22	-0.028644302	-0.027488446
0.23	-0.030008186	-0.028787874
0.24	-0.031382827	-0.030096456
0.25	-0.032768419	-0.031414583
0.26	-0.034164919	-0.032742405
0.27	-0.035572109	-0.034079861
0.28	-0.036989695	-0.035426724
0.29	-0.038417397	-0.036782682
0.3	-0.039855048	-0.038147411
0.31	-0.041302675	-0.039520661
0.32	-0.042760553	-0.040902331
0.33	-0.044229227	-0.042292523
0.34	-0.045709505	-0.043691577
0.35	-0.047202413	-0.045100073
0.36	-0.048709126	-0.046518812
0.37	-0.050230887	-0.047948769
0.38	-0.051768915	-0.049391018
0.39	-0.053324321	-0.050846662
0.4	-0.054898042	-0.052316747
0.41	-0.056490803	-0.053802192
0.42	-0.058103102	-0.055303728
0.43	-0.059735239	-0.056821871
0.44	-0.061387358	-0.05835691
0.45	-0.063059525	-0.059908932
0.46	-0.064751807	-0.061477869
0.47	-0.066464363	-0.063063566
0.48	-0.068197511	-0.064665857
0.49	-0.069951791	-0.066284656
0.5	-0.071727993	-0.067920022
0.51	-0.073527154	-0.069572227
0.52	-0.075350532	-0.071241788
0.53	-0.077199552	-0.072929472
0.54	-0.079075732	-0.074636277
0.55	-0.080980606	-0.076363383
0.56	-0.082915648	-0.078112081
0.57	-0.084882208	-0.079883687
0.58	-0.086881469	-0.081679462
0.59	-0.088914433	-0.083500528
0.6	-0.090981939	-0.085347806
0.61	-0.093084694	-0.087221986
0.62	-0.095223346	-0.089123512
0.63	-0.097398554	-0.09105261
0.64	-0.099611068	-0.093009343
0.65	-0.101861803	-0.094993681
0.66	-0.104151897	-0.097005595
0.67	-0.106482743	-0.099045147
0.68	-0.108855998	-0.101112574
0.69	-0.111273561	-0.103208358
0.7	-0.113737531	-0.105333256
0.71	-0.116250143	-0.107488312
0.72	-0.118813694	-0.109674823
0.73	-0.121430477	-0.111894282
0.74	-0.124102714	-0.11414829
0.75	-0.126832521	-0.116438454
0.76	-0.129621883	-0.118766286
0.77	-0.132472666	-0.121133107
0.78	-0.135386657	-0.123539975
0.79	-0.138365614	-0.125987639
0.8	-0.14141134	-0.128476535
0.81	-0.144525763	-0.131006817
0.82	-0.147711003	-0.133578423
0.83	-0.150969435	-0.136191168
0.84	-0.154303723	-0.138844853
0.85	-0.157716836	-0.141539378
0.86	-0.161212029	-0.144274839
0.87	-0.164792809	-0.147051605
0.88	-0.168462871	-0.149870356
0.89	-0.172226036	-0.152732074
0.9	-0.176086176	-0.155637998
0.91	-0.180047154	-0.158589534
0.92	-0.184112776	-0.161588132
0.93	-0.188286772	-0.164635151
0.94	-0.192572795	-0.167731719
0.95	-0.196974449	-0.170878603
0.96	-0.201495336	-0.174076123
0.97	-0.206139123	-0.177324096
0.98	-0.210909605	-0.180621837
0.99	-0.215810775	-0.183968215
1	-0.220846869	-0.18736175
1.01	-0.2260224	-0.190800758
1.02	-0.231342156	-0.194283506
1.03	-0.236811178	-0.197808377
1.04	-0.242434704	-0.201374018
1.05	-0.248218093	-0.204979446
1.06	-0.254166739	-0.208624115
1.07	-0.260285969	-0.212307914
1.08	-0.266580954	-0.216031122
1.09	-0.273056625	-0.219794299
1.1	-0.279717612	-0.223598153
1.11	-0.286568198	-0.2274434
1.12	-0.293612302	-0.23133062
1.13	-0.300853468	-0.235260179
1.14	-0.308294879	-0.239232196
1.15	-0.315939354	-0.243246611
1.16	-0.323789355	-0.247303341
1.17	-0.33184696	-0.251402543
1.18	-0.340113817	-0.255544962
1.19	-0.348591059	-0.259732361
1.2	-0.357279189	-0.26396798
1.21	-0.366177924	-0.268257026
1.22	-0.375286012	-0.272607129
1.23	-0.384601032	-0.277028748
1.24	-0.394119167	-0.281535495
1.25	-0.403834996	-0.286144364
1.26	-0.413741276	-0.290875862
1.27	-0.423828755	-0.295754031
1.28	-0.434086007	-0.300806405
1.29	-0.444499285	-0.306063898
1.3	-0.45505242	-0.311560671
1.31	-0.465726729	-0.317333982
1.32	-0.476500951	-0.323424044
1.33	-0.487351198	-0.32987389
1.34	-0.498250918	-0.33672922
1.35	-0.509170862	-0.344038195
1.36	-0.520079058	-0.351851119
1.37	-0.530940804	-0.360219939
1.38	-0.541718667	-0.369197483
1.39	-0.552372524	-0.378836367
1.4	-0.562859639	-0.389187506
1.41	-0.573134801	-0.400298199
1.42	-0.583150532	-0.412209805
1.43	-0.592857394	-0.424955051
1.44	-0.602204372	-0.438555083
1.45	-0.611139377	-0.453016401
1.46	-0.619609834	-0.468327886
1.47	-0.627563357	-0.484458099
1.48	-0.634948506	-0.501353108
1.49	-0.641715579	-0.518935023
1.5	-0.64781744	-0.537101429
1.51	-0.653210331	-0.555725819
1.52	-0.657854656	-0.574659099
1.53	-0.661715691	-0.593732121
1.54	-0.66476421	-0.612759172
1.55	-0.666977004	-0.631542232
1.56	-0.668337267	-0.649875824
1.57	-0.668834859	-0.667552179
1.58	-0.668466427	-0.684366506
1.59	-0.667235399	-0.7001221
1.6	-0.665151859	-0.714635097
1.61	-0.662232308	-0.727738711
1.62	-0.658499326	-0.739286821
1.63	-0.653981153	-0.749156847
1.64	-0.648711204	-0.757251869
1.65	-0.642727517	-0.763501996
1.66	-0.636072166	-0.767864998
1.67	-0.628790624	-0.770326241
1.68	-0.620931116	-0.770897958
1.69	-0.612543938	-0.769617911
1.7	-0.603680778	-0.766547495
1.71	-0.594394035	-0.761769336
1.72	-0.584736156	-0.755384459
1.73	-0.574759	-0.747509117
1.74	-0.564513244	-0.738271371
1.75	-0.554047849	-0.727807549
1.76	-0.54340959	-0.716258712
1.77	-0.532642683	-0.703767248
1.78	-0.521788486	-0.690473749
1.79	-0.510885305	-0.676514261
1.8	-0.499968296	-0.662018015
1.81	-0.489069446	-0.647105693
1.82	-0.478217639	-0.631888252
1.83	-0.467438783	-0.616466294
1.84	-0.45675598	-0.600929937
1.85	-0.446189721	-0.585359088
1.86	-0.435758093	-0.569824047
1.87	-0.425476973	-0.554386301
1.88	-0.415360203	-0.53909942
1.89	-0.405419738	-0.524009941
1.9	-0.39566576	-0.509158174
1.91	-0.386106765	-0.49457886
1.92	-0.376749626	-0.480301678
1.93	-0.367599651	-0.466351586
1.94	-0.358660633	-0.452749028
1.95	-0.349934912	-0.439510064
1.96	-0.341423467	-0.426646452
1.97	-0.333126019	-0.414165763
1.98	-0.325041177	-0.402071552
1.99	-0.317166605	-0.390363637
2	-0.309499203	-0.379038488
2.01	-0.302035306	-0.368089725
2.02	-0.294770873	-0.357508715
2.03	-0.287701658	-0.347285205
2.04	-0.280823354	-0.337407972
2.05	-0.2741317	-0.327865417
2.06	-0.267622535	-0.318646078
2.07	-0.261291812	-0.309739003
2.08	-0.255135577	-0.301133979
2.09	-0.249149905	-0.292821605
2.1	-0.243330822	-0.284793216
2.11	-0.237674225	-0.277040695
2.12	-0.232175807	-0.269556213
2.13	-0.226831011	-0.262331934
2.14	-0.221635005	-0.255359741
2.15	-0.21658271	-0.248631024
2.16	-0.211668858	-0.242136553
2.17	-0.206888077	-0.235866474
2.18	-0.202235014	-0.229810405
2.19	-0.197704451	-0.223957635
2.2	-0.193291432	-0.2182974
2.21	-0.188991356	-0.212819196
2.22	-0.184800051	-0.207513082
2.23	-0.180713795	-0.20236995
2.24	-0.176729307	-0.197381714
2.25	-0.172843686	-0.192541405
2.26	-0.169054314	-0.187843148
2.27	-0.165358747	-0.18328204
2.28	-0.161754583	-0.178853941
2.29	-0.15823935	-0.174555198
2.3	-0.154810407	-0.170382357
2.31	-0.151464883	-0.166331878
2.32	-0.148199661	-0.162399907
2.33	-0.145011404	-0.158582119
2.34	-0.14189662	-0.154873661
2.35	-0.13885177	-0.151269193
2.36	-0.135873383	-0.147763015
2.37	-0.132958187	-0.144349276
2.38	-0.130103219	-0.141022213
2.39	-0.127305915	-0.137776411
2.4	-0.124564154	-0.134607024
2.41	-0.121876263	-0.131509955
2.42	-0.119240966	-0.12848194
2.43	-0.116657304	-0.125520551
2.44	-0.114124509	-0.122624105
2.45	-0.11164187	-0.119791491
2.46	-0.109208596	-0.117021943
2.47	-0.106823698	-0.114314789
2.48	-0.104485902	-0.111669202
2.49	-0.102193602	-0.109083991
2.5	-0.09994487	-0.106557462
2.51	-0.097737507	-0.104087351
2.52	-0.095569143	-0.101670855
2.53	-0.093437362	-0.099304744
2.54	-0.091339843	-0.096985534
2.55	-0.089274495	-0.094709712
2.56	-0.087239574	-0.092473972
2.57	-0.085233755	-0.090275425
2.58	-0.083256166	-0.088111771
2.59	-0.081306362	-0.085981392
2.6	-0.079384248	-0.083883366
2.61	-0.077489969	-0.081817399
2.62	-0.075623764	-0.07978367
2.63	-0.073785812	-0.07778263
2.64	-0.071976088	-0.075814769
2.65	-0.070194249	-0.073880388
2.66	-0.068439561	-0.071979396
2.67	-0.066710876	-0.070111174
2.68	-0.065006671	-0.068274514
2.69	-0.063325135	-0.066467639
2.7	-0.061664299	-0.064688303
2.71	-0.060022191	-0.062933968
2.72	-0.058396995	-0.061202014
2.73	-0.056787202	-0.059489971
2.74	-0.055191718	-0.057795733
2.75	-0.053609929	-0.056117734
2.76	-0.052041708	-0.054455048
2.77	-0.050487357	-0.052807412
2.78	-0.048947503	-0.051175162
2.79	-0.047422945	-0.049559092
2.8	-0.045914482	-0.047960249
2.81	-0.044422737	-0.0463797
2.82	-0.042948002	-0.044818294
2.83	-0.041490127	-0.043276454
2.84	-0.040048455	-0.04175403
2.85	-0.038621836	-0.040250223
2.86	-0.037208688	-0.038763603
2.87	-0.035807133	-0.037292212
2.88	-0.034415162	-0.035833735
2.89	-0.033030829	-0.034385734
2.9	-0.031652443	-0.032945892
2.91	-0.030278731	-0.031512259
2.92	-0.028908955	-0.030083447
2.93	-0.027542974	-0.028658763
2.94	-0.02618122	-0.027238252
2.95	-0.024824619	-0.025822645
2.96	-0.023474435	-0.024413217
2.97	-0.022132082	-0.023011573
2.98	-0.020798904	-0.021619382
2.99	-0.01947596	-0.020238107
3	-0.018163838	-0.018868745
3.01	-0.016862527	-0.017511632
3.02	-0.015571345	-0.016166324
3.03	-0.014288958	-0.014831572
3.04	-0.01301347	-0.013505406
3.05	-0.011742583	-0.012185302
3.06	-0.01047381	-0.010868424
3.07	-0.009204711	-0.009551912
3.08	-0.007933133	-0.008233172
3.09	-0.006657417	-0.006910149
3.1	-0.005376556	-0.005581527
3.11	-0.004090278	-0.004246856
3.12	-0.002799045	-0.002906568
3.13	-0.001503977	-0.001561889
3.14	-0.000206693	-0.000214659


==> StepVSsmooth_gamma.txt <==
x	step	gam4	gam8	gam16
0	1	0.998136038	0.999996513	1
0.01	1	0.998060116	0.999996222	1
0.02	1	0.997981108	0.999995908	1
0.03	1	0.997898888	0.999995567	1
0.04	1	0.997813328	0.999995198	1
0.05	1	0.997724291	0.999994798	1
0.06	1	0.997631637	0.999994364	1
0.07	1	0.997535221	0.999993895	1
0.08	1	0.997434889	0.999993386	1
0.09	1	0.997330485	0.999992836	1
0.1	1	0.997221842	0.999992239	1
0.11	1	0.997108792	0.999991592	1
0.12	1	0.996991154	0.999990892	1
0.13	1	0.996868745	0.999990134	1
0.14	1	0.996741373	0.999989312	1
0.15	1	0.996608837	0.999988422	1
0.16	1	0.996470929	0.999987457	1
0.17	1	0.996327434	0.999986413	1
0.18	1	0.996178126	0.999985281	1
0.19	1	0.996022773	0.999984055	1
0.2	1	0.995861131	0.999982727	1
0.21	1	0.995692948	0.999981289	1
0.22	1	0.995517962	0.99997973	1
0.23	1	0.9953359	0.999978042	1
0.24	1	0.995146478	0.999976214	0.999999999
0.25	1	0.994949402	0.999974232	0.999999999
0.26	1	0.994744367	0.999972086	0.999999999
0.27	1	0.994531053	0.999969762	0.999999999
0.28	1	0.994309132	0.999967243	0.999999999
0.29	1	0.994078258	0.999964515	0.999999999
0.3	1	0.993838076	0.99996156	0.999999999
0.31	1	0.993588216	0.999958358	0.999999998
0.32	1	0.993328292	0.99995489	0.999999998
0.33	1	0.993057905	0.999951134	0.999999998
0.34	1	0.992776639	0.999947064	0.999999997
0.35	1	0.992484063	0.999942655	0.999999997
0.36	1	0.992179731	0.999937879	0.999999996
0.37	1	0.991863177	0.999932706	0.999999995
0.38	1	0.991533918	0.999927102	0.999999995
0.39	1	0.991191454	0.999921031	0.999999994
0.4	1	0.990835265	0.999914454	0.999999993
0.41	1	0.990464811	0.99990733	0.999999991
0.42	1	0.990079533	0.999899612	0.99999999
0.43	1	0.98967885	0.999891252	0.999999988
0.44	1	0.989262159	0.999882196	0.999999986
0.45	1	0.988828835	0.999872386	0.999999984
0.46	1	0.988378229	0.999861759	0.999999981
0.47	1	0.98790967	0.999850247	0.999999978
0.48	1	0.98742246	0.999837776	0.999999974
0.49	1	0.986915877	0.999824267	0.999999969
0.5	1	0.986389172	0.999809634	0.999999964
0.51	1	0.985841568	0.999793782	0.999999957
0.52	1	0.985272261	0.999776611	0.99999995
0.53	1	0.984680419	0.99975801	0.999999941
0.54	1	0.984065177	0.99973786	0.999999931
0.55	1	0.983425643	0.999716034	0.999999919
0.56	1	0.982760892	0.99969239	0.999999905
0.57	1	0.982069965	0.999666779	0.999999889
0.58	1	0.981351872	0.999639036	0.99999987
0.59	1	0.980605587	0.999608984	0.999999847
0.6	1	0.979830051	0.999576431	0.99999982
0.61	1	0.979024166	0.999541169	0.999999789
0.62	1	0.978186799	0.999502974	0.999999753
0.63	1	0.977316778	0.9994616	0.99999971
0.64	1	0.976412893	0.999416785	0.999999659
0.65	1	0.975473894	0.999368241	0.9999996
0.66	1	0.97449849	0.99931566	0.999999531
0.67	1	0.973485348	0.999258705	0.99999945
0.68	1	0.972433095	0.999197015	0.999999354
0.69	1	0.971340311	0.999130194	0.999999242
0.7	1	0.970205535	0.999057819	0.999999111
0.71	1	0.969027261	0.998979428	0.999998956
0.72	1	0.967803936	0.998894521	0.999998775
0.73	1	0.966533962	0.998802559	0.999998563
0.74	1	0.965215695	0.998702957	0.999998313
0.75	1	0.963847442	0.998595082	0.999998021
0.76	1	0.962427463	0.998478249	0.999997677
0.77	1	0.96095397	0.998351716	0.999997274
0.78	1	0.959425127	0.99821468	0.999996801
0.79	1	0.957839049	0.998066273	0.999996246
0.8	1	0.956193802	0.997905556	0.999995595
0.81	1	0.954487403	0.997731512	0.999994831
0.82	1	0.952717821	0.99754304	0.999993934
0.83	1	0.950882976	0.997338952	0.999992881
0.84	1	0.948980741	0.99711796	0.999991646
0.85	1	0.94700894	0.996878672	0.999990196
0.86	1	0.944965352	0.996619585	0.999988495
0.87	1	0.94284771	0.996339071	0.999986499
0.88	1	0.940653701	0.996035371	0.999984157
0.89	1	0.938380972	0.995706587	0.999981408
0.9	1	0.936027126	0.995350664	0.999978182
0.91	1	0.933589726	0.994965384	0.999974396
0.92	1	0.931066299	0.994548351	0.999969954
0.93	1	0.928454337	0.99409698	0.999964741
0.94	1	0.925751297	0.993608477	0.999958623
0.95	1	0.922954609	0.993079829	0.999951444
0.96	1	0.920061675	0.992507787	0.999943019
0.97	1	0.917069877	0.991888844	0.999933133
0.98	1	0.913976576	0.991219221	0.999921532
0.99	1	0.910779119	0.990494847	0.999907918
1	1	0.907474846	0.989711336	0.999891943
1.01	1	0.904061091	0.988863966	0.999873196
1.02	1	0.900535188	0.987947657	0.999851197
1.03	1	0.896894482	0.986956945	0.999825383
1.04	1	0.893136328	0.98588596	0.999795091
1.05	1	0.889258106	0.984728395	0.999759546
1.06	1	0.885257219	0.983477483	0.999717836
1.07	1	0.881131109	0.982125967	0.999668894
1.08	1	0.876877262	0.980666074	0.999611466
1.09	1	0.872493216	0.979089479	0.999544082
1.1	1	0.867976569	0.977387285	0.999465017
1.11	1	0.863324993	0.975549986	0.99937225
1.12	1	0.858536238	0.973567443	0.999263409
1.13	1	0.853608149	0.971428851	0.999135713
1.14	1	0.848538669	0.96912272	0.998985902
1.15	1	0.843325858	0.966636841	0.998810154
1.16	1	0.837967897	0.963958271	0.998603992
1.17	1	0.832463105	0.961073312	0.998362166
1.18	1	0.826809949	0.957967496	0.99807853
1.19	1	0.821007054	0.954625577	0.997745885
1.2	1	0.815053221	0.951031531	0.997355806
1.21	1	0.80894743	0.947168561	0.996898432
1.22	1	0.802688862	0.943019111	0.996362234
1.23	1	0.796276906	0.938564897	0.995733735
1.24	1	0.78971117	0.933786943	0.994997195
1.25	1	0.782991498	0.928665638	0.994134246
1.26	1	0.776117976	0.923180809	0.993123473
1.27	1	0.769090947	0.917311806	0.991939937
1.28	1	0.76191102	0.911037621	0.990554638
1.29	1	0.75457908	0.904337012	0.988933901
1.3	1	0.7470963	0.89718867	0.9870387
1.31	1	0.739464145	0.8895714	0.984823903
1.32	1	0.731684387	0.881464331	0.982237458
1.33	1	0.723759103	0.872847157	0.979219509
1.34	1	0.715690689	0.863700408	0.97570148
1.35	1	0.70748186	0.854005741	0.971605137
1.36	1	0.699135654	0.843746264	0.966841684
1.37	1	0.690655437	0.832906884	0.961310947
1.38	1	0.682044899	0.821474671	0.954900726
1.39	1	0.673308057	0.809439239	0.947486441
1.4	1	0.664449254	0.796793139	0.938931207
1.41	1	0.655473148	0.783532244	0.929086514
1.42	1	0.646384716	0.769656141	0.91779374
1.43	1	0.637189238	0.755168487	0.904886726
1.44	1	0.627892295	0.740077349	0.89019566
1.45	1	0.618499756	0.724395493	0.873552522
1.46	1	0.609017763	0.708140627	0.854798238
1.47	1	0.599452723	0.691335565	0.833791622
1.48	1	0.589811288	0.674008324	0.810419953
1.49	1	0.580100339	0.656192123	0.784610809
1.5	1	0.570326971	0.637925292	0.756344428
1.51	1	0.560498468	0.61925107	0.725665546
1.52	1	0.550622288	0.600217302	0.692693336
1.53	1	0.540706035	0.58087603	0.657627926
1.54	1	0.530757442	0.561282985	0.620751983
1.55	1	0.520784343	0.541496981	0.58242621
1.56	1	0.510794649	0.52157924	0.543078241
1.57	1	0.500796326	0.501592648	0.503185264
1.58	0	0.490797366	0.481600965	0.463251691
1.59	0	0.480805764	0.461668017	0.423783982
1.6	0	0.47082949	0.441856881	0.385265261
1.61	0	0.460876467	0.422229095	0.348132363
1.62	0	0.450954544	0.402843906	0.312757567
1.63	0	0.441071468	0.383757577	0.279436439
1.64	0	0.431234869	0.365022774	0.248382291
1.65	0	0.421452227	0.346688042	0.219726866
1.66	0	0.411730857	0.328797375	0.193526159
1.67	0	0.402077884	0.311389902	0.169769918
1.68	0	0.392500225	0.294499664	0.148393281
1.69	0	0.383004571	0.278155509	0.129289128
1.7	0	0.373597366	0.262381077	0.11232006
1.71	0	0.364284798	0.247194878	0.097329209
1.72	0	0.35507278	0.232610452	0.084149453
1.73	0	0.345966937	0.218636594	0.07261086
1.74	0	0.336972601	0.205277645	0.062546389
1.75	0	0.328094795	0.192533814	0.053796015
1.76	0	0.31933823	0.180401541	0.046209494
1.77	0	0.310707299	0.16887388	0.039648023
1.78	0	0.30220607	0.157940887	0.033985044
1.79	0	0.293838287	0.147590011	0.029106401
1.8	0	0.285607367	0.137806477	0.024910041
1.81	0	0.277516399	0.128573658	0.021305406
1.82	0	0.269568152	0.11987342	0.018212642
1.83	0	0.261765069	0.11168645	0.015561695
1.84	0	0.25410928	0.103992557	0.013291384
1.85	0	0.246602603	0.096770945	0.011348472
1.86	0	0.239246554	0.090000454	0.009686784
1.87	0	0.23204235	0.083659779	0.008266373
1.88	0	0.224990921	0.07772766	0.007052758
1.89	0	0.218092921	0.072183038	0.006016238
1.9	0	0.211348734	0.067005201	0.005131264
1.91	0	0.204758486	0.062173891	0.004375895
1.92	0	0.198322058	0.057669404	0.003731306
1.93	0	0.192039096	0.053472659	0.003181364
1.94	0	0.185909023	0.049565257	0.002712255
1.95	0	0.179931051	0.045929525	0.002312159
1.96	0	0.174104193	0.042548544	0.001970966
1.97	0	0.168427276	0.039406165	0.001680036
1.98	0	0.162898954	0.03648702	0.001431988
1.99	0	0.157517717	0.033776516	0.001220518
2	0	0.152281906	0.031260834	0.001040244
2.01	0	0.147189726	0.028926911	0.000886574
2.02	0	0.142239253	0.026762425	0.000755588
2.03	0	0.137428449	0.024755769	0.000643941
2.04	0	0.132755173	0.022896033	0.000548783
2.05	0	0.128217191	0.021172974	0.00046768
2.06	0	0.123812185	0.019576987	0.000398558
2.07	0	0.119537765	0.018099078	0.000339649
2.08	0	0.115391478	0.016730837	0.000289444
2.09	0	0.111370818	0.015464401	0.000246659
2.1	0	0.107473232	0.014292434	0.000210196
2.11	0	0.103696131	0.013208094	0.000179123
2.12	0	0.100036896	0.012205001	0.000152643
2.13	0	0.096492886	0.011277218	0.000130076
2.14	0	0.093061448	0.010419218	0.000110846
2.15	0	0.089739917	0.009625862	9.44582E-05
2.16	0	0.086525626	0.008892371	8.04931E-05
2.17	0	0.083415915	0.008214309	6.85925E-05
2.18	0	0.080408128	0.007587555	5.84513E-05
2.19	0	0.077499624	0.007008284	4.98093E-05
2.2	0	0.074687782	0.00647295	4.2445E-05
2.21	0	0.07197	0.005978261	3.61695E-05
2.22	0	0.069343703	0.005521168	3.08218E-05
2.23	0	0.066806344	0.005098845	2.62647E-05
2.24	0	0.06435541	0.004708673	2.23814E-05
2.25	0	0.06198842	0.004348227	1.90722E-05
2.26	0	0.059702934	0.004015262	1.62523E-05
2.27	0	0.057496547	0.003707698	1.38493E-05
2.28	0	0.055366898	0.003423613	1.18017E-05
2.29	0	0.053311669	0.003161225	1.00567E-05
2.3	0	0.051328585	0.002918888	8.56979E-06
2.31	0	0.049415417	0.002695078	7.3027E-06
2.32	0	0.047569982	0.002488386	6.22296E-06
2.33	0	0.045790147	0.00229751	5.30286E-06
2.34	0	0.044073822	0.002121243	4.5188E-06
2.35	0	0.042418969	0.001958474	3.85067E-06
2.36	0	0.040823598	0.001808171	3.28133E-06
2.37	0	0.039285768	0.001669385	2.79617E-06
2.38	0	0.037803584	0.001541234	2.38274E-06
2.39	0	0.036375203	0.001422907	2.03043E-06
2.4	0	0.03499883	0.001313652	1.73022E-06
2.41	0	0.033672716	0.001212777	1.4744E-06
2.42	0	0.032395162	0.001119638	1.2564E-06
2.43	0	0.031164516	0.001033645	1.07063E-06
2.44	0	0.029979171	0.000954251	9.12334E-07
2.45	0	0.02883757	0.000880949	7.7744E-07
2.46	0	0.027738197	0.000813274	6.62491E-07
2.47	0	0.026679584	0.000750793	5.64537E-07
2.48	0	0.025660307	0.000693109	4.81067E-07
2.49	0	0.024678983	0.000639855	4.09938E-07
2.5	0	0.023734273	0.000590689	3.49326E-07
2.51	0	0.02282488	0.0005453	2.97676E-07
2.52	0	0.021949548	0.000503396	2.53663E-07
2.53	0	0.02110706	0.000464711	2.16157E-07
2.54	0	0.020296238	0.000428998	1.84197E-07
2.55	0	0.019515942	0.000396028	1.56962E-07
2.56	0	0.018765071	0.000365591	1.33755E-07
2.57	0	0.018042558	0.000337493	1.13978E-07
2.58	0	0.017347371	0.000311553	9.71258E-08
2.59	0	0.016678516	0.000287607	8.27651E-08
2.6	0	0.016035028	0.0002655	7.05278E-08
2.61	0	0.015415979	0.000245093	6.00998E-08
2.62	0	0.014820468	0.000226253	5.12137E-08
2.63	0	0.014247629	0.000208862	4.36414E-08
2.64	0	0.013696623	0.000192807	3.71888E-08
2.65	0	0.013166642	0.000177986	3.16902E-08
2.66	0	0.012656905	0.000164304	2.70046E-08
2.67	0	0.012166659	0.000151673	2.30118E-08
2.68	0	0.011695176	0.000140014	1.96094E-08
2.69	0	0.011241757	0.00012925	1.671E-08
2.7	0	0.010805725	0.000119314	1.42393E-08
2.71	0	0.010386427	0.000110142	1.21339E-08
2.72	0	0.009983235	0.000101675	1.03399E-08
2.73	0	0.009595543	9.38584E-05	8.81105E-09
2.74	0	0.009222766	8.66429E-05	7.50828E-09
2.75	0	0.008864342	7.9982E-05	6.39814E-09
2.76	0	0.008519728	7.38331E-05	5.45213E-09
2.77	0	0.0081884	6.81569E-05	4.646E-09
2.78	0	0.007869855	6.29171E-05	3.95906E-09
2.79	0	0.007563607	5.80801E-05	3.37369E-09
2.8	0	0.00726919	5.36149E-05	2.87487E-09
2.81	0	0.006986152	4.9493E-05	2.4498E-09
2.82	0	0.00671406	4.5688E-05	2.08758E-09
2.83	0	0.006452497	4.21755E-05	1.77892E-09
2.84	0	0.00620106	3.8933E-05	1.5159E-09
2.85	0	0.005959362	3.59398E-05	1.29176E-09
2.86	0	0.00572703	3.31767E-05	1.10077E-09
2.87	0	0.005503706	3.0626E-05	9.38012E-10
2.88	0	0.005289044	2.82715E-05	7.99321E-10
2.89	0	0.005082712	2.60979E-05	6.81136E-10
2.9	0	0.004884389	2.40915E-05	5.80426E-10
2.91	0	0.004693768	2.22393E-05	4.94606E-10
2.92	0	0.004510553	2.05295E-05	4.21476E-10
2.93	0	0.004334459	1.89511E-05	3.59158E-10
2.94	0	0.00416521	1.74941E-05	3.06054E-10
2.95	0	0.004002543	1.61491E-05	2.60802E-10
2.96	0	0.003846205	1.49075E-05	2.22241E-10
2.97	0	0.003695951	1.37614E-05	1.89381E-10
2.98	0	0.003551545	1.27034E-05	1.6138E-10
2.99	0	0.003412762	1.17267E-05	1.37519E-10
3	0	0.003279385	1.08251E-05	1.17186E-10
3.01	0	0.003151203	9.99286E-06	9.98593E-11
3.02	0	0.003028017	9.22458E-06	8.50945E-11
3.03	0	0.002909632	8.51537E-06	7.25127E-11
3.04	0	0.002795863	7.86068E-06	6.17913E-11
3.05	0	0.00268653	7.25633E-06	5.26551E-11
3.06	0	0.002581462	6.69844E-06	4.48697E-11
3.07	0	0.002480492	6.18344E-06	3.82354E-11
3.08	0	0.002383463	5.70804E-06	3.25821E-11
3.09	0	0.00229022	5.26919E-06	2.77646E-11
3.1	0	0.002200616	4.86407E-06	2.36594E-11
3.11	0	0.002114512	4.49011E-06	2.01612E-11
3.12	0	0.002031769	4.14489E-06	1.71803E-11
3.13	0	0.001952258	3.82622E-06	1.46401E-11
3.14	0	0.001875852	3.53205E-06	1.24754E-11


==> Title_ideas.txt <==
Elements of the paper:
1. Modification to slip due to polymeric stresses. 
2. LRT calculation showing non-zero torque and potential expiation to Solano paper.


==> UB_SOF.txt <==
x	y
0.130899694	-0.758403429
0.261799388	-0.432807155
0.392699082	-0.251408766
0.523598776	-0.153618091
0.654498469	-0.098240831
0.785398163	-0.064974496
0.916297857	-0.043833967
1.047197551	-0.029647628
1.178097245	-0.019568729
1.308996939	-0.011924528
1.439896633	-0.005652253
1.570796327	1.30E-11
1.701696021	0.005652253
1.832595715	0.011924528
1.963495408	0.019568729
2.094395102	0.029647628
2.225294796	0.043833967
2.35619449	0.064974497
2.487094184	0.09824083
2.617993878	0.153618091
2.748893572	0.251408782
2.879793266	0.432807186
3.01069296	0.758403621


==> UB_SOF_gamma.txt <==
x	gam4	gam8
0.130899694	-0.090477256	-0.293697517
0.196349541	-0.083643499	-0.253744554
0.261799388	-0.076717251	-0.215724484
0.327249235	-0.069847554	-0.18141307
0.392699082	-0.063165661	-0.15158365
0.458148929	-0.056776671	-0.126278374
0.523598776	-0.050756065	-0.105126565
0.589048623	-0.045150366	-0.08758419
0.654498469	-0.039980612	-0.073077287
0.719948316	-0.035247217	-0.061073547
0.785398163	-0.030935143	-0.051110285
0.85084801	-0.027018643	-0.042799335
0.916297857	-0.02346523	-0.03582132
0.981747704	-0.02023875	-0.029916005
1.047197551	-0.01730161	-0.024872033
1.112647398	-0.014616294	-0.020517488
1.178097245	-0.012146294	-0.016711775
1.243547092	-0.009856609	-0.013338847
1.308996939	-0.00771393	-0.010301654
1.374446786	-0.005686595	-0.007517593
1.439896633	-0.003744394	-0.004914753
1.50534648	-0.001858278	-0.00242875
1.570796327	7.24E-11	5.59E-11
1.636246174	0.001858278	0.00242875
1.701696021	0.003744394	0.004914753
1.767145868	0.005686595	0.007517594
1.832595715	0.007713931	0.010301654
1.898045562	0.009856609	0.013338847
1.963495408	0.012146294	0.016711775
2.028945255	0.014616294	0.020517488
2.094395102	0.01730161	0.024872033
2.159844949	0.02023875	0.029916005
2.225294796	0.02346523	0.035821321
2.290744643	0.027018643	0.042799335
2.35619449	0.030935143	0.051110285
2.421644337	0.035247218	0.061073548
2.487094184	0.039980613	0.073077288
2.552544031	0.045150367	0.087584191
2.617993878	0.050756066	0.105126566
2.683443725	0.056776674	0.126278377
2.748893572	0.063165665	0.151583655
2.814343419	0.069847561	0.181413081
2.879793266	0.076717261	0.21572451
2.945243113	0.083643514	0.253744625
3.01069296	0.09047728	0.293697679


==> UB_UL1.txt <==
x	y
0.261799388	5.972389951
0.523598776	2.107504232
0.785398163	1.125080012
1.047197551	0.75676106
1.308996939	0.605951941
1.832595715	0.605921163
2.094395102	0.756703113
2.35619449	1.125099511
2.617993878	2.107533139
2.879793266	5.972225556


==> UB_UL1_REP.txt <==
x	y
0.261799388	7.54227477
0.523598776	2.6614798
0.785398163	1.42081809
1.047197551	0.955675666
1.308996939	0.765232385
1.832595715	0.7652324
2.094395102	0.955675665
2.35619449	1.420818112
2.617993878	2.661479792
2.879793266	7.542275311


==> UB_UL1_gamma.txt <==
x	gam16	gam8	gam4
0.261799388	5.972389951	4.902829192	2.383542249
0.523598776	2.107504232	2.057852518	1.827218311
0.785398163	1.125080012	1.162556178	1.184040483
1.047197551	0.75676106	0.795905046	0.871928108
1.308996939	0.605951941	0.642471451	0.71996682
1.832595715	0.605921163	0.642471459	0.732823391
2.094395102	0.756703113	0.795905052	0.87192812
2.35619449	1.125099511	1.162556187	1.184040497
2.617993878	2.107533139	2.057852549	1.827218366
2.879793266	5.972225556	4.902829772	2.383542569


==> U_Lambda_Gamma.txt <==
x	NewtGam16	NewtGam8	NewtGam4		VEGam16	VEGam8	VEGam4		RatioGam16	RatioGam8	RatioGam4
0.261799388	-0.0222	-0.03	-0.0494		-0.00162016	-0.00132	-0.00159		0.07298018	0.044	0.032186235
0.523598776	-0.07338	-0.0783	-0.09		-0.00534848	-0.004	-0.0025		0.072887435	0.051085568	0.027777778
0.785398163	-0.1433	-0.1433	-0.142		-0.00827648	-0.0063	-0.00371		0.057756315	0.043963712	0.026126761
1.047197551	-0.213	-0.208	-0.191		-0.00835456	-0.0065	-0.00379		0.039223286	0.03125	0.019842932
1.308996939	-0.2648	-0.2557	-0.224		-0.00521184	-0.0041	-0.0024		0.019682175	0.016034415	0.010714286
1.570796327	-0.2832	-0.273	-0.2408		0	0	0		0	0	0
1.832595715	-0.2648	-0.2557	-0.228		0.00521184	0.0041	0.0024		-0.019682175	-0.016034415	-0.010526316
2.094395102	-0.213	-0.208	-0.191		0.00835456	0.0065	0.00379		-0.039223286	-0.03125	-0.019842932
2.35619449	-0.1433	-0.1433	-0.142		0.00827648	0.0063	0.00371		-0.057756315	-0.043963712	-0.026126761
2.617993878	-0.07338	-0.0783	-0.09		0.00534848	0.004	0.0025		-0.072887435	-0.051085568	-0.027777778
2.879793266	-0.0222	-0.03	-0.0494		0.00162016	0.00132	0.00159		-0.07298018	-0.044	-0.032186235


==> VE_Mob.txt <==
x	M0exp	M0vdw	M1exp	M1vdw
-5	-14.28829327	-3.043106106	-579.435	-26.0094276
-4.5	-10.97825029	-2.64985604	-343.421	-19.55776694
-4	-8.455953285	-2.283535989	-204.799	-14.41581464
-3.5	-6.500496743	-1.94074344	-121.753	-10.50706772
-3	-4.95733933	-1.618562392	-71.2453	-7.180430473
-2.5	-3.717523001	-1.314489852	-40.3166	-4.696266073
-2	-2.703588855	-1.026373794	-21.4554	-2.848468713
-1.5	-1.859984897	-0.752360757	-10.2154	-1.523520611
-1	-1.14649907	-0.49085154	-3.90318	-0.645504898
-0.5	-0.533738627	-0.240463736	-0.850351	-0.154372
0	0	0	0	0
0.5	0.470911897	0.231578831	-0.668088	-0.144356001
1	0.891212796	0.455176539	-2.40252	-0.554812078
1.5	1.270218618	0.671580877	-4.89837	-1.192350928
2	1.615113073	0.881480016	-7.94596	-2.049483483
2.5	1.931497503	1.085476526	-11.3984	-3.101276684
3	2.223787797	1.284099286	-15.1508	-4.331507038
3.5	2.495503201	1.477813632	-19.1273	-5.726376555
4	2.749478174	1.667030015	-23.272	-7.268325767
4.5	2.988019124	1.852111403	-27.5429	-8.958740836
5	3.213021335	2.033379599	-31.9085	-10.78352765


==> VE_UB_aku.txt <==
x	aku
0.261799388	-11.52711007
0.327249235	-7.786160002
0.392699082	-5.530477537
0.458148929	-4.075711968
0.523598776	-3.08811259
0.589048623	-2.389516557
0.654498469	-1.879320846
0.719948316	-1.497556329
0.785398163	-1.205986251
0.85084801	-0.978819998
0.916297857	-0.798370339
0.981747704	-0.652578036
1.047197551	-0.533036201
1.112647398	-0.433485603
1.178097245	-0.349041641
1.243547092	-0.275965716
1.308996939	-0.211490983
1.374446786	-0.153465089
1.439896633	-0.099996314
1.50534648	-0.049345692
1.570796327	0
1.636246174	0.049345692
1.701696021	0.099996314
1.767145868	0.153465089
1.832595715	0.211490983
1.898045562	0.275965716
1.963495408	0.349041641
2.028945255	0.433485603
2.094395102	0.533036201
2.159844949	0.652578036
2.225294796	0.798370339
2.290744643	0.978819998
2.35619449	1.205986251
2.421644337	1.497556329
2.487094184	1.879320846
2.552544031	2.389516557
2.617993878	3.08811259
2.683443725	4.075711968
2.748893572	5.530477537
2.814343419	7.786160002
2.879793266	11.52711007


==> VE_UB_datt.txt <==
x	datt
0.313499546	-8.378999616
0.334773045	-7.231313321
0.368032512	-6.145020565
0.401331229	-5.222661968
0.441832321	-4.382221386
0.472810382	-3.767255689
0.525307254	-3.029192186
0.58023272	-2.434554717
0.649533497	-1.880802662
0.716474369	-1.47050935
0.797810177	-1.183068532
0.874352579	-0.875168652
0.958102263	-0.669678559
1.027510978	-0.566745439
1.10409263	-0.422779718
1.175900501	-0.340322014
1.266867278	-0.278225246
1.357814429	-0.134161399
1.443992706	-0.07209734
1.542137326	0.01054026
1.640281946	0.09317786
1.752787159	0.196405354
1.858119434	0.258600247
1.946677242	0.38215597
2.073533236	0.546956899
2.20037451	0.773233137
2.305647911	1.081329267
2.406108281	1.491851537
2.485010589	1.943210159
2.563873648	2.55850294
2.630726207	3.337648107
2.687937985	4.383120865
2.730798983	5.367020189
2.764087887	6.330362327
2.79257848	7.334655295
2.813901041	8.277423892


==> Visco.txt <==
x	y1	y2	y3
0	0	0	0
0.1	-0.280189	-0.437688	-0.165829
0.2	-0.543191	-0.847401	-0.321882
0.3	-0.789415	-1.22989	-0.468365
0.4	-1.01944	-1.5862	-0.605577
0.5	-1.23397	-1.91757	-0.733876
0.6	-1.43376	-2.22535	-0.853664
0.7	-1.61961	-2.51092	-0.965363
0.8	-1.79231	-2.77565	-1.0694
0.9	-1.95268	-3.0209	-1.16622
1	-2.10147	-3.24797	-1.25624
1.1	-2.23945	-3.45811	-1.33987
1.2	-2.36733	-3.65251	-1.41752
1.3	-2.48579	-3.83228	-1.48957
1.4	-2.59548	-3.99848	-1.55639
1.5	-2.69701	-4.15208	-1.61832
1.6	-2.79094	-4.294	-1.6757
1.7	-2.87783	-4.4251	-1.72884
1.8	-2.95816	-4.54617	-1.77803
1.9	-3.03241	-4.65796	-1.82354
2	-3.10102	-4.76117	-1.86564
2.1	-3.16441	-4.85641	-1.90456
2.2	-3.22294	-4.9443	-1.94053
2.3	-3.27699	-5.02539	-1.97377
2.4	-3.32687	-5.10017	-2.00447
2.5	-3.3729	-5.16914	-2.03282
2.6	-3.41536	-5.23272	-2.05899
2.7	-3.45453	-5.29134	-2.08314
2.8	-3.49064	-5.34535	-2.10541
2.9	-3.52393	-5.39512	-2.12595
3	-3.5546	-5.44097	-2.1449
3.1	-3.58287	-5.48319	-2.16235
3.2	-3.60891	-5.52207	-2.17844
3.3	-3.63288	-5.55787	-2.19326
3.4	-3.65496	-5.59082	-2.20691
3.5	-3.67528	-5.62114	-2.21948
3.6	-3.69398	-5.64903	-2.23105
3.7	-3.71119	-5.67469	-2.24169
3.8	-3.72702	-5.69829	-2.25149
3.9	-3.74157	-5.71998	-2.2605
4	-3.75496	-5.73993	-2.26878
4.1	-3.76726	-5.75826	-2.2764
4.2	-3.77857	-5.77511	-2.2834
4.3	-3.78896	-5.79059	-2.28984
4.4	-3.7985	-5.80481	-2.29575
4.5	-3.80727	-5.81786	-2.30119
4.6	-3.81532	-5.82985	-2.30618
4.7	-3.82272	-5.84086	-2.31076
4.8	-3.8295	-5.85097	-2.31496
4.9	-3.83573	-5.86024	-2.31883
5	-3.84145	-5.86875	-2.32237
5.1	-3.84669	-5.87655	-2.32562
5.2	-3.85151	-5.88372	-2.3286
5.3	-3.85592	-5.89028	-2.33134
5.4	-3.85997	-5.8963	-2.33385
5.5	-3.86368	-5.90182	-2.33615
5.6	-3.86708	-5.90689	-2.33826
5.7	-3.87019	-5.91152	-2.34019
5.8	-3.87305	-5.91577	-2.34196
5.9	-3.87567	-5.91967	-2.34359
6	-3.87807	-5.92324	-2.34508
6.1	-3.88027	-5.9265	-2.34644
6.2	-3.88228	-5.9295	-2.34769
6.3	-3.88412	-5.93224	-2.34883
6.4	-3.88581	-5.93475	-2.34988
6.5	-3.88735	-5.93705	-2.35083
6.6	-3.88877	-5.93915	-2.35171
6.7	-3.89006	-5.94107	-2.35251
6.8	-3.89125	-5.94284	-2.35325
6.9	-3.89233	-5.94445	-2.35392
7	-3.89332	-5.94592	-2.35454
7.1	-3.89423	-5.94727	-2.3551
7.2	-3.89506	-5.94851	-2.35562
7.3	-3.89582	-5.94963	-2.35609
7.4	-3.89651	-5.95067	-2.35652
7.5	-3.89715	-5.95161	-2.35691
7.6	-3.89773	-5.95247	-2.35727
7.7	-3.89826	-5.95326	-2.3576
7.8	-3.89874	-5.95398	-2.3579
7.9	-3.89919	-5.95464	-2.35818
8	-3.89959	-5.95524	-2.35843
8.1	-3.89996	-5.95579	-2.35866
8.2	-3.9003	-5.9563	-2.35887
8.3	-3.90061	-5.95676	-2.35906
8.4	-3.90089	-5.95717	-2.35924
8.5	-3.90115	-5.95756	-2.3594
8.6	-3.90138	-5.95791	-2.35954
8.7	-3.9016	-5.95823	-2.35967
8.8	-3.9018	-5.95852	-2.3598
8.9	-3.90197	-5.95878	-2.35991
9	-3.90214	-5.95903	-2.36001
9.1	-3.90229	-5.95925	-2.3601
9.2	-3.90242	-5.95945	-2.36019
9.3	-3.90255	-5.95964	-2.36026
9.4	-3.90266	-5.9598	-2.36034
9.5	-3.90277	-5.95996	-2.3604
9.6	-3.90286	-5.9601	-2.36046
9.7	-3.90295	-5.96026	-2.36051
9.8	-3.90302	-5.96038	-2.36056
9.9	-3.9031	-5.96049	-2.36061
10	-3.90318	-5.96059	-2.36065


==> conc_gamma.txt <==
x	c_th_gam4	c_th_th_gam4		c_th_gam44	c_th_th_gam44
0.01	0.001350317	0.135556126		0.000965267	0.097119365
0.06	0.008536035	0.153613569		0.006288056	0.117991308
0.11	0.01639532	0.155013054		0.012444732	0.122087989
0.16	0.023729684	0.140052264		0.018136368	0.106871825
0.21	0.030885062	0.150811796		0.02360199	0.116439497
0.26	0.038867828	0.165039366		0.029840443	0.129579566
0.31	0.047013599	0.159682318		0.036170939	0.122392544
0.36	0.055098178	0.168106272		0.042336005	0.128633361
0.41	0.064037045	0.187957589		0.049249236	0.146385543
0.46	0.073563615	0.190719779		0.056638748	0.146764395
0.51	0.083212905	0.199040181		0.064031798	0.152835899
0.56	0.093772251	0.223525996		0.07223763	0.175679004
0.61	0.105310529	0.23487858		0.081352501	0.185897084
0.66	0.117218045	0.244184648		0.090805154	0.195270097
0.71	0.130074408	0.271750963		0.10126075	0.225019361
0.76	0.144241956	0.291553747		0.113197067	0.249516392
0.81	0.159048328	0.301944868		0.126093393	0.268374003
0.86	0.174754362	0.329034758		0.140446298	0.309530718
0.91	0.191915825	0.354194794		0.157125421	0.355688731
0.96	0.209864574	0.362984492		0.175855927	0.39451547
1.01	0.228415591	0.382033444		0.196977706	0.455519669
1.06	0.248124655	0.403576172		0.221696441	0.532917558
1.11	0.268357313	0.402619108		0.250111715	0.603298817
1.16	0.288379831	0.400412417		0.282294081	0.68875704
1.21	0.308495973	0.402181338		0.31930918	0.791463673
1.26	0.328127794	0.377925949		0.361051791	0.872826756
1.31	0.346040226	0.33914578		0.406171077	0.928978002
1.36	0.362153462	0.304627491		0.45347333	0.953885152
1.41	0.376111851	0.24803209		0.500049186	0.889706059
1.46	0.386570496	0.169811874		0.540484652	0.710188794
1.51	0.393273447	0.100034652		0.56955765	0.438832364
1.56	0.396465825	0.023952477		0.583014843	0.087659585
1.61	0.395342217	-0.069389913		0.577746727	-0.295529526
1.66	0.389822455	-0.146784619		0.554624079	-0.611670657
1.71	0.380932145	-0.209227648		0.518421864	-0.819693996
1.76	0.368722762	-0.279750745		0.474159307	-0.935814519
1.81	0.35324671	-0.333565232		0.426470617	-0.955170569
1.86	0.335872754	-0.359204891		0.379958617	-0.897633166
1.91	0.317244552	-0.387640086		0.336956189	-0.82270347
1.96	0.297199015	-0.409903294		0.297791626	-0.740563643
2.01	0.276784775	-0.40304012		0.263255273	-0.639613037
2.06	0.256883494	-0.395839146		0.233554043	-0.554022977
2.11	0.237023838	-0.397180351		0.207408178	-0.492993103
2.16	0.217575631	-0.376342868		0.184422228	-0.42435813
2.21	0.199501913	-0.349271063		0.164867333	-0.362475805
2.26	0.182284595	-0.341173546		0.147640031	-0.329813363
2.31	0.165586435	-0.322289768		0.131961787	-0.293992437
2.36	0.150335747	-0.288675881		0.118415768	-0.249723663
2.41	0.136325055	-0.275953226		0.106519149	-0.230925323
2.46	0.122675676	-0.266692819		0.095212496	-0.218412788
2.51	0.110067129	-0.23586646		0.085049718	-0.186689122
2.56	0.098838755	-0.218520704		0.076264624	-0.1701388
2.61	0.087875159	-0.219241153		0.067687052	-0.172245717
2.66	0.077330471	-0.198086934		0.059445836	-0.153073361
2.71	0.068102739	-0.175341078		0.052406978	-0.132807441
2.76	0.059254069	-0.181455753		0.045628968	-0.141088472
2.81	0.050188595	-0.175273478		0.038530851	-0.136993333
2.86	0.042124142	-0.148360989		0.032324764	-0.112242811
2.91	0.034780226	-0.152182435		0.02674928	-0.117400944
2.96	0.026721908	-0.165523692		0.020406263	-0.131753258
3.01	0.018963331	-0.139717914		0.014306351	-0.106995063
3.06	0.012525394	-0.12674534		0.009523694	-0.092672519
3.11	0.005391327	-0.162183054		0.004182105	-0.124567418


==> elong_deform.txt <==
x	elong	deform
0	1.736866081	0
0.1	1.34284688	-0.210250871
0.2	1.044834235	-0.341136813
0.3	0.817504753	-0.417020624
0.4	0.642781904	-0.454930447
0.5	0.507593028	-0.466853271
0.6	0.402372259	-0.461270252
0.7	0.320044935	-0.444199282
0.8	0.255328219	-0.419912223
0.9	0.204242766	-0.391434184
1	0.163767383	-0.360894795
1.1	0.131591891	-0.329777711
1.2	0.105938351	-0.299099335
1.3	0.085430408	-0.269537773
1.4	0.068996926	-0.241526476
1.5	0.055800297	-0.21532257
1.6	0.045182672	-0.191056942
1.7	0.036625347	-0.168771033
1.8	0.029717873	-0.148443916
1.9	0.024134412	-0.130012218
2	0.019615535	-0.113384764
2.1	0.015954147	-0.098453284
2.2	0.012984527	-0.085100205
2.3	0.010573775	-0.073204264
2.4	0.008615104	-0.062644491
2.5	0.007022556	-0.053302979
2.6	0.005726827	-0.045066755
2.7	0.00467196	-0.037828973
2.8	0.003812712	-0.031489617
2.9	0.003112464	-0.02595584
3	0.002541539	-0.021142043
3.1	0.002075867	-0.016969762
3.2	0.001695906	-0.013367434
3.3	0.00138578	-0.010270071
3.4	0.001132578	-0.007618883
3.5	0.000925796	-0.005360867
3.6	0.000756883	-0.003448391
3.7	0.000618874	-0.001838769
3.8	0.000506093	-0.000493852
3.9	0.000413911	0.000620367
4	0.000338554	0.001534134
4.1	0.000276943	0.002274281
4.2	0.000226562	0.002864562
4.3	0.000185361	0.003325958
4.4	0.000151662	0.003676956
4.5	0.000124098	0.003933815
4.6	0.000101549	0.004110794
4.7	8.31015E-05	0.004220376
4.8	6.80082E-05	0.004273458
4.9	5.56586E-05	0.00427953
5	4.55532E-05	0.004246833


==> stepVSsmooth.txt <==
x	step	gam4	gam8	gam16
0	1	0.998136038	0.999996513	1
0.01	1	0.998060116	0.999996222	1
0.02	1	0.997981108	0.999995908	1
0.03	1	0.997898888	0.999995567	1
0.04	1	0.997813328	0.999995198	1
0.05	1	0.997724291	0.999994798	1
0.06	1	0.997631637	0.999994364	1
0.07	1	0.997535221	0.999993895	1
0.08	1	0.997434889	0.999993386	1
0.09	1	0.997330485	0.999992836	1
0.1	1	0.997221842	0.999992239	1
0.11	1	0.997108792	0.999991592	1
0.12	1	0.996991154	0.999990892	1
0.13	1	0.996868745	0.999990134	1
0.14	1	0.996741373	0.999989312	1
0.15	1	0.996608837	0.999988422	1
0.16	1	0.996470929	0.999987457	1
0.17	1	0.996327434	0.999986413	1
0.18	1	0.996178126	0.999985281	1
0.19	1	0.996022773	0.999984055	1
0.2	1	0.995861131	0.999982727	1
0.21	1	0.995692948	0.999981289	1
0.22	1	0.995517962	0.99997973	1
0.23	1	0.9953359	0.999978042	1
0.24	1	0.995146478	0.999976214	0.999999999
0.25	1	0.994949402	0.999974232	0.999999999
0.26	1	0.994744367	0.999972086	0.999999999
0.27	1	0.994531053	0.999969762	0.999999999
0.28	1	0.994309132	0.999967243	0.999999999
0.29	1	0.994078258	0.999964515	0.999999999
0.3	1	0.993838076	0.99996156	0.999999999
0.31	1	0.993588216	0.999958358	0.999999998
0.32	1	0.993328292	0.99995489	0.999999998
0.33	1	0.993057905	0.999951134	0.999999998
0.34	1	0.992776639	0.999947064	0.999999997
0.35	1	0.992484063	0.999942655	0.999999997
0.36	1	0.992179731	0.999937879	0.999999996
0.37	1	0.991863177	0.999932706	0.999999995
0.38	1	0.991533918	0.999927102	0.999999995
0.39	1	0.991191454	0.999921031	0.999999994
0.4	1	0.990835265	0.999914454	0.999999993
0.41	1	0.990464811	0.99990733	0.999999991
0.42	1	0.990079533	0.999899612	0.99999999
0.43	1	0.98967885	0.999891252	0.999999988
0.44	1	0.989262159	0.999882196	0.999999986
0.45	1	0.988828835	0.999872386	0.999999984
0.46	1	0.988378229	0.999861759	0.999999981
0.47	1	0.98790967	0.999850247	0.999999978
0.48	1	0.98742246	0.999837776	0.999999974
0.49	1	0.986915877	0.999824267	0.999999969
0.5	1	0.986389172	0.999809634	0.999999964
0.51	1	0.985841568	0.999793782	0.999999957
0.52	1	0.985272261	0.999776611	0.99999995
0.53	1	0.984680419	0.99975801	0.999999941
0.54	1	0.984065177	0.99973786	0.999999931
0.55	1	0.983425643	0.999716034	0.999999919
0.56	1	0.982760892	0.99969239	0.999999905
0.57	1	0.982069965	0.999666779	0.999999889
0.58	1	0.981351872	0.999639036	0.99999987
0.59	1	0.980605587	0.999608984	0.999999847
0.6	1	0.979830051	0.999576431	0.99999982
0.61	1	0.979024166	0.999541169	0.999999789
0.62	1	0.978186799	0.999502974	0.999999753
0.63	1	0.977316778	0.9994616	0.99999971
0.64	1	0.976412893	0.999416785	0.999999659
0.65	1	0.975473894	0.999368241	0.9999996
0.66	1	0.97449849	0.99931566	0.999999531
0.67	1	0.973485348	0.999258705	0.99999945
0.68	1	0.972433095	0.999197015	0.999999354
0.69	1	0.971340311	0.999130194	0.999999242
0.7	1	0.970205535	0.999057819	0.999999111
0.71	1	0.969027261	0.998979428	0.999998956
0.72	1	0.967803936	0.998894521	0.999998775
0.73	1	0.966533962	0.998802559	0.999998563
0.74	1	0.965215695	0.998702957	0.999998313
0.75	1	0.963847442	0.998595082	0.999998021
0.76	1	0.962427463	0.998478249	0.999997677
0.77	1	0.96095397	0.998351716	0.999997274
0.78	1	0.959425127	0.99821468	0.999996801
0.79	1	0.957839049	0.998066273	0.999996246
0.8	1	0.956193802	0.997905556	0.999995595
0.81	1	0.954487403	0.997731512	0.999994831
0.82	1	0.952717821	0.99754304	0.999993934
0.83	1	0.950882976	0.997338952	0.999992881
0.84	1	0.948980741	0.99711796	0.999991646
0.85	1	0.94700894	0.996878672	0.999990196
0.86	1	0.944965352	0.996619585	0.999988495
0.87	1	0.94284771	0.996339071	0.999986499
0.88	1	0.940653701	0.996035371	0.999984157
0.89	1	0.938380972	0.995706587	0.999981408
0.9	1	0.936027126	0.995350664	0.999978182
0.91	1	0.933589726	0.994965384	0.999974396
0.92	1	0.931066299	0.994548351	0.999969954
0.93	1	0.928454337	0.99409698	0.999964741
0.94	1	0.925751297	0.993608477	0.999958623
0.95	1	0.922954609	0.993079829	0.999951444
0.96	1	0.920061675	0.992507787	0.999943019
0.97	1	0.917069877	0.991888844	0.999933133
0.98	1	0.913976576	0.991219221	0.999921532
0.99	1	0.910779119	0.990494847	0.999907918
1	1	0.907474846	0.989711336	0.999891943
1.01	1	0.904061091	0.988863966	0.999873196
1.02	1	0.900535188	0.987947657	0.999851197
1.03	1	0.896894482	0.986956945	0.999825383
1.04	1	0.893136328	0.98588596	0.999795091
1.05	1	0.889258106	0.984728395	0.999759546
1.06	1	0.885257219	0.983477483	0.999717836
1.07	1	0.881131109	0.982125967	0.999668894
1.08	1	0.876877262	0.980666074	0.999611466
1.09	1	0.872493216	0.979089479	0.999544082
1.1	1	0.867976569	0.977387285	0.999465017
1.11	1	0.863324993	0.975549986	0.99937225
1.12	1	0.858536238	0.973567443	0.999263409
1.13	1	0.853608149	0.971428851	0.999135713
1.14	1	0.848538669	0.96912272	0.998985902
1.15	1	0.843325858	0.966636841	0.998810154
1.16	1	0.837967897	0.963958271	0.998603992
1.17	1	0.832463105	0.961073312	0.998362166
1.18	1	0.826809949	0.957967496	0.99807853
1.19	1	0.821007054	0.954625577	0.997745885
1.2	1	0.815053221	0.951031531	0.997355806
1.21	1	0.80894743	0.947168561	0.996898432
1.22	1	0.802688862	0.943019111	0.996362234
1.23	1	0.796276906	0.938564897	0.995733735
1.24	1	0.78971117	0.933786943	0.994997195
1.25	1	0.782991498	0.928665638	0.994134246
1.26	1	0.776117976	0.923180809	0.993123473
1.27	1	0.769090947	0.917311806	0.991939937
1.28	1	0.76191102	0.911037621	0.990554638
1.29	1	0.75457908	0.904337012	0.988933901
1.3	1	0.7470963	0.89718867	0.9870387
1.31	1	0.739464145	0.8895714	0.984823903
1.32	1	0.731684387	0.881464331	0.982237458
1.33	1	0.723759103	0.872847157	0.979219509
1.34	1	0.715690689	0.863700408	0.97570148
1.35	1	0.70748186	0.854005741	0.971605137
1.36	1	0.699135654	0.843746264	0.966841684
1.37	1	0.690655437	0.832906884	0.961310947
1.38	1	0.682044899	0.821474671	0.954900726
1.39	1	0.673308057	0.809439239	0.947486441
1.4	1	0.664449254	0.796793139	0.938931207
1.41	1	0.655473148	0.783532244	0.929086514
1.42	1	0.646384716	0.769656141	0.91779374
1.43	1	0.637189238	0.755168487	0.904886726
1.44	1	0.627892295	0.740077349	0.89019566
1.45	1	0.618499756	0.724395493	0.873552522
1.46	1	0.609017763	0.708140627	0.854798238
1.47	1	0.599452723	0.691335565	0.833791622
1.48	1	0.589811288	0.674008324	0.810419953
1.49	1	0.580100339	0.656192123	0.784610809
1.5	1	0.570326971	0.637925292	0.756344428
1.51	1	0.560498468	0.61925107	0.725665546
1.52	1	0.550622288	0.600217302	0.692693336
1.53	1	0.540706035	0.58087603	0.657627926
1.54	1	0.530757442	0.561282985	0.620751983
1.55	1	0.520784343	0.541496981	0.58242621
1.56	1	0.510794649	0.52157924	0.543078241
1.57	1	0.500796326	0.501592648	0.503185264
1.58	0	0.490797366	0.481600965	0.463251691
1.59	0	0.480805764	0.461668017	0.423783982
1.6	0	0.47082949	0.441856881	0.385265261
1.61	0	0.460876467	0.422229095	0.348132363
1.62	0	0.450954544	0.402843906	0.312757567
1.63	0	0.441071468	0.383757577	0.279436439
1.64	0	0.431234869	0.365022774	0.248382291
1.65	0	0.421452227	0.346688042	0.219726866
1.66	0	0.411730857	0.328797375	0.193526159
1.67	0	0.402077884	0.311389902	0.169769918
1.68	0	0.392500225	0.294499664	0.148393281
1.69	0	0.383004571	0.278155509	0.129289128
1.7	0	0.373597366	0.262381077	0.11232006
1.71	0	0.364284798	0.247194878	0.097329209
1.72	0	0.35507278	0.232610452	0.084149453
1.73	0	0.345966937	0.218636594	0.07261086
1.74	0	0.336972601	0.205277645	0.062546389
1.75	0	0.328094795	0.192533814	0.053796015
1.76	0	0.31933823	0.180401541	0.046209494
1.77	0	0.310707299	0.16887388	0.039648023
1.78	0	0.30220607	0.157940887	0.033985044
1.79	0	0.293838287	0.147590011	0.029106401
1.8	0	0.285607367	0.137806477	0.024910041
1.81	0	0.277516399	0.128573658	0.021305406
1.82	0	0.269568152	0.11987342	0.018212642
1.83	0	0.261765069	0.11168645	0.015561695
1.84	0	0.25410928	0.103992557	0.013291384
1.85	0	0.246602603	0.096770945	0.011348472
1.86	0	0.239246554	0.090000454	0.009686784
1.87	0	0.23204235	0.083659779	0.008266373
1.88	0	0.224990921	0.07772766	0.007052758
1.89	0	0.218092921	0.072183038	0.006016238
1.9	0	0.211348734	0.067005201	0.005131264
1.91	0	0.204758486	0.062173891	0.004375895
1.92	0	0.198322058	0.057669404	0.003731306
1.93	0	0.192039096	0.053472659	0.003181364
1.94	0	0.185909023	0.049565257	0.002712255
1.95	0	0.179931051	0.045929525	0.002312159
1.96	0	0.174104193	0.042548544	0.001970966
1.97	0	0.168427276	0.039406165	0.001680036
1.98	0	0.162898954	0.03648702	0.001431988
1.99	0	0.157517717	0.033776516	0.001220518
2	0	0.152281906	0.031260834	0.001040244
2.01	0	0.147189726	0.028926911	0.000886574
2.02	0	0.142239253	0.026762425	0.000755588
2.03	0	0.137428449	0.024755769	0.000643941
2.04	0	0.132755173	0.022896033	0.000548783
2.05	0	0.128217191	0.021172974	0.00046768
2.06	0	0.123812185	0.019576987	0.000398558
2.07	0	0.119537765	0.018099078	0.000339649
2.08	0	0.115391478	0.016730837	0.000289444
2.09	0	0.111370818	0.015464401	0.000246659
2.1	0	0.107473232	0.014292434	0.000210196
2.11	0	0.103696131	0.013208094	0.000179123
2.12	0	0.100036896	0.012205001	0.000152643
2.13	0	0.096492886	0.011277218	0.000130076
2.14	0	0.093061448	0.010419218	0.000110846
2.15	0	0.089739917	0.009625862	9.44582E-05
2.16	0	0.086525626	0.008892371	8.04931E-05
2.17	0	0.083415915	0.008214309	6.85925E-05
2.18	0	0.080408128	0.007587555	5.84513E-05
2.19	0	0.077499624	0.007008284	4.98093E-05
2.2	0	0.074687782	0.00647295	4.2445E-05
2.21	0	0.07197	0.005978261	3.61695E-05
2.22	0	0.069343703	0.005521168	3.08218E-05
2.23	0	0.066806344	0.005098845	2.62647E-05
2.24	0	0.06435541	0.004708673	2.23814E-05
2.25	0	0.06198842	0.004348227	1.90722E-05
2.26	0	0.059702934	0.004015262	1.62523E-05
2.27	0	0.057496547	0.003707698	1.38493E-05
2.28	0	0.055366898	0.003423613	1.18017E-05
2.29	0	0.053311669	0.003161225	1.00567E-05
2.3	0	0.051328585	0.002918888	8.56979E-06
2.31	0	0.049415417	0.002695078	7.3027E-06
2.32	0	0.047569982	0.002488386	6.22296E-06
2.33	0	0.045790147	0.00229751	5.30286E-06
2.34	0	0.044073822	0.002121243	4.5188E-06
2.35	0	0.042418969	0.001958474	3.85067E-06
2.36	0	0.040823598	0.001808171	3.28133E-06
2.37	0	0.039285768	0.001669385	2.79617E-06
2.38	0	0.037803584	0.001541234	2.38274E-06
2.39	0	0.036375203	0.001422907	2.03043E-06
2.4	0	0.03499883	0.001313652	1.73022E-06
2.41	0	0.033672716	0.001212777	1.4744E-06
2.42	0	0.032395162	0.001119638	1.2564E-06
2.43	0	0.031164516	0.001033645	1.07063E-06
2.44	0	0.029979171	0.000954251	9.12334E-07
2.45	0	0.02883757	0.000880949	7.7744E-07
2.46	0	0.027738197	0.000813274	6.62491E-07
2.47	0	0.026679584	0.000750793	5.64537E-07
2.48	0	0.025660307	0.000693109	4.81067E-07
2.49	0	0.024678983	0.000639855	4.09938E-07
2.5	0	0.023734273	0.000590689	3.49326E-07
2.51	0	0.02282488	0.0005453	2.97676E-07
2.52	0	0.021949548	0.000503396	2.53663E-07
2.53	0	0.02110706	0.000464711	2.16157E-07
2.54	0	0.020296238	0.000428998	1.84197E-07
2.55	0	0.019515942	0.000396028	1.56962E-07
2.56	0	0.018765071	0.000365591	1.33755E-07
2.57	0	0.018042558	0.000337493	1.13978E-07
2.58	0	0.017347371	0.000311553	9.71258E-08
2.59	0	0.016678516	0.000287607	8.27651E-08
2.6	0	0.016035028	0.0002655	7.05278E-08
2.61	0	0.015415979	0.000245093	6.00998E-08
2.62	0	0.014820468	0.000226253	5.12137E-08
2.63	0	0.014247629	0.000208862	4.36414E-08
2.64	0	0.013696623	0.000192807	3.71888E-08
2.65	0	0.013166642	0.000177986	3.16902E-08
2.66	0	0.012656905	0.000164304	2.70046E-08
2.67	0	0.012166659	0.000151673	2.30118E-08
2.68	0	0.011695176	0.000140014	1.96094E-08
2.69	0	0.011241757	0.00012925	1.671E-08
2.7	0	0.010805725	0.000119314	1.42393E-08
2.71	0	0.010386427	0.000110142	1.21339E-08
2.72	0	0.009983235	0.000101675	1.03399E-08
2.73	0	0.009595543	9.38584E-05	8.81105E-09
2.74	0	0.009222766	8.66429E-05	7.50828E-09
2.75	0	0.008864342	7.9982E-05	6.39814E-09
2.76	0	0.008519728	7.38331E-05	5.45213E-09
2.77	0	0.0081884	6.81569E-05	4.646E-09
2.78	0	0.007869855	6.29171E-05	3.95906E-09
2.79	0	0.007563607	5.80801E-05	3.37369E-09
2.8	0	0.00726919	5.36149E-05	2.87487E-09
2.81	0	0.006986152	4.9493E-05	2.4498E-09
2.82	0	0.00671406	4.5688E-05	2.08758E-09
2.83	0	0.006452497	4.21755E-05	1.77892E-09
2.84	0	0.00620106	3.8933E-05	1.5159E-09
2.85	0	0.005959362	3.59398E-05	1.29176E-09
2.86	0	0.00572703	3.31767E-05	1.10077E-09
2.87	0	0.005503706	3.0626E-05	9.38012E-10
2.88	0	0.005289044	2.82715E-05	7.99321E-10
2.89	0	0.005082712	2.60979E-05	6.81136E-10
2.9	0	0.004884389	2.40915E-05	5.80426E-10
2.91	0	0.004693768	2.22393E-05	4.94606E-10
2.92	0	0.004510553	2.05295E-05	4.21476E-10
2.93	0	0.004334459	1.89511E-05	3.59158E-10
2.94	0	0.00416521	1.74941E-05	3.06054E-10
2.95	0	0.004002543	1.61491E-05	2.60802E-10
2.96	0	0.003846205	1.49075E-05	2.22241E-10
2.97	0	0.003695951	1.37614E-05	1.89381E-10
2.98	0	0.003551545	1.27034E-05	1.6138E-10
2.99	0	0.003412762	1.17267E-05	1.37519E-10
3	0	0.003279385	1.08251E-05	1.17186E-10
3.01	0	0.003151203	9.99286E-06	9.98593E-11
3.02	0	0.003028017	9.22458E-06	8.50945E-11
3.03	0	0.002909632	8.51537E-06	7.25127E-11
3.04	0	0.002795863	7.86068E-06	6.17913E-11
3.05	0	0.00268653	7.25633E-06	5.26551E-11
3.06	0	0.002581462	6.69844E-06	4.48697E-11
3.07	0	0.002480492	6.18344E-06	3.82354E-11
3.08	0	0.002383463	5.70804E-06	3.25821E-11
3.09	0	0.00229022	5.26919E-06	2.77646E-11
3.1	0	0.002200616	4.86407E-06	2.36594E-11
3.11	0	0.002114512	4.49011E-06	2.01612E-11
3.12	0	0.002031769	4.14489E-06	1.71803E-11
3.13	0	0.001952258	3.82622E-06	1.46401E-11
3.14	0	0.001875852	3.53205E-06	1.24754E-11


==> vdW_mobility.txt <==
x	SOF	newt
0	0	0
0.1	-0.058365026	-0.045295796
0.2	-0.083936581	-0.05212266
0.3	-0.095719297	-0.053971631
0.4	-0.101492118	-0.054634747
0.5	-0.104355206	-0.054918897
0.6	-0.105700102	-0.055056791
0.7	-0.106212063	-0.055130174
0.8	-0.10625235	-0.055172108
0.9	-0.106021284	-0.055197467
1	-0.105634237	-0.055213528
1.1	-0.105159592	-0.055224098
1.2	-0.104638771	-0.055231284
1.3	-0.104097275	-0.055236306
1.4	-0.103550974	-0.055239901
1.5	-0.103009797	-0.05524253
1.6	-0.102479952	-0.055244487
1.7	-0.101965276	-0.05524597
1.8	-0.101498079	-0.055247108
1.9	-0.101035754	-0.055247995
2	-0.100595079	-0.055248693
2.1	-0.100175901	-0.055249249
2.2	-0.099777728	-0.055249697
2.3	-0.099399849	-0.05525006
2.4	-0.099041413	-0.055250358
2.5	-0.098717694	-0.055250603
2.6	-0.098382897	-0.055250807
2.7	-0.098062413	-0.055250977
2.8	-0.0977554	-0.055251121
2.9	-0.097461061	-0.055251242
3	-0.097178651	-0.055251345
3.1	-0.096625008	-0.055251434
3.2	-0.096353995	-0.05525151
3.3	-0.096095978	-0.055251575
3.4	-0.09585062	-0.055251632
3.5	-0.095617592	-0.055251681
3.6	-0.095396578	-0.055251725
3.7	-0.095187264	-0.055251762
3.8	-0.094989343	-0.055251796
3.9	-0.094802518	-0.055251825
4	-0.094626477	-0.055251851
4.1	-0.094460941	-0.055251874
4.2	-0.094305612	-0.055251895
4.3	-0.094160201	-0.055251913
4.4	-0.094024424	-0.05525193
4.5	-0.094125565	-0.055251944
4.6	-0.093979484	-0.055251958
4.7	-0.093838776	-0.055251969
4.8	-0.093703202	-0.05525198
4.9	-0.093572528	-0.05525199
5	-0.093446537	-0.055251999
5.1	-0.093335314	-0.055252007
5.2	-0.093211585	-0.055252014
5.3	-0.093091382	-0.055252021
5.4	-0.092974542	-0.055252027
5.5	-0.092860911	-0.055252032
5.6	-0.092750343	-0.055252038
5.7	-0.092642705	-0.055252042
5.8	-0.092537863	-0.055252046
5.9	-0.092435701	-0.05525205
6	-0.092066821	-0.055252054
6.1	-0.092594862	-0.055252057
6.2	-0.09249599	-0.055252061
6.3	-0.092398396	-0.055252063
6.4	-0.092302007	-0.055252066
6.5	-0.092206756	-0.055252069
6.6	-0.092112583	-0.055252071
6.7	-0.092019434	-0.055252073
6.8	-0.091927259	-0.055252075
6.9	-0.091836013	-0.055252077
7	-0.091745655	-0.055252078
7.1	-0.091656149	-0.05525208
7.2	-0.09156746	-0.055252082
7.3	-0.091479561	-0.055252083
7.4	-0.091392422	-0.055252084
7.5	-0.091306021	-0.055252085
7.6	-0.091220337	-0.055252087
7.7	-0.091135351	-0.055252088
7.8	-0.090614134	-0.055252089
7.9	-0.090557089	-0.05525209
8	-0.090502294	-0.055252091
8.1	-0.090449711	-0.055252091
8.2	-0.090399309	-0.055252092
8.3	-0.090351057	-0.055252093
8.4	-0.090304922	-0.055252094
8.5	-0.090260873	-0.055252094
8.6	-0.09021888	-0.055252095
8.7	-0.090178913	-0.055252095
8.8	-0.090140939	-0.055252096
8.9	-0.090345572	-0.055252097
9	-0.090298423	-0.055252097
9.1	-0.090252319	-0.055252098
9.2	-0.090207233	-0.055252098
9.3	-0.090163138	-0.055252098
9.4	-0.090120009	-0.055252099
9.5	-0.090077823	-0.055252099
9.6	-0.090036552	-0.0552521
9.7	-0.089996176	-0.0552521
9.8	-0.089956669	-0.0552521
9.9	-0.089918012	-0.055252101
10	-0.089880184	-0.055252101


==> vdW_mobility2.txt <==
x	newt	SOF
0	0	0
0.5	-0.164029904	-0.139298804
1	-0.24982446	-0.235000929
1.5	-0.30064101	-0.302038964
2	-0.334281155	-0.351312772
2.5	-0.358221926	-0.389012886
3	-0.376140394	-0.418782186
3.5	-0.390059269	-0.442886192
4	-0.401184949	-0.462804256
4.5	-0.410282257	-0.479542311
5	-0.417859812	-0.493807748
5.5	-0.424269142	-0.506112243
6	-0.42976104	-0.516834921
6.5	-0.434519261	-0.526262597
7	-0.438681534	-0.534616258
7.5	-0.442353128	-0.542068955
8	-0.445615891	-0.548758177
8.5	-0.44853442	-0.554794598
9	-0.45116038	-0.560298362
9.5	-0.453535587	-0.565299755
10	-0.45569425	-0.569876591
10.5	-0.457664625	-0.574080229
11	-0.459470255	-0.577953991
11.5	-0.461130915	-0.581534686
12	-0.462663337	-0.584853803
12.5	-0.464081773	-0.58792224
13	-0.465398438	-0.590808302
13.5	-0.466623863	-0.593506037
14	-0.467767172	-0.596033197
14.5	-0.468836313	-0.598405346
15	-0.469838241	-0.600636187
15.5	-0.470779067	-0.602455345
16	-0.471664183	-0.604428122
16.5	-0.472498364	-0.606295037
17	-0.473285855	-0.608064862
17.5	-0.474030442	-0.609745453
18	-0.474735514	-0.611343866
18.5	-0.475404108	-0.612866448
19	-0.476038963	-0.61431893
19.5	-0.476642546	-0.615706494
20	-0.477217091	-0.617033822
20.5	-0.477764624	-0.618305187
21	-0.478286988	-0.619524462
21.5	-0.478785855	-0.620695178
22	-0.479262771	-0.621820562
22.5	-0.479719126	-0.623131164
23	-0.480156207	-0.624145758
23.5	-0.480575195	-0.625119731
24	-0.480977175	-0.626055393
24.5	-0.481363149	-0.626954878
25	-0.481734039	-0.627820167
25.5	-0.4820907	-0.628642799
26	-0.482433922	-0.629451562
26.5	-0.482764438	-0.630231815
27	-0.483082928	-0.630985025
27.5	-0.483390026	-0.63171256
28	-0.483686321	-0.632415688
28.5	-0.483972362	-0.6330956
29	-0.484248662	-0.633753406
29.5	-0.4845157	-0.634390146
30	-0.484773924	-0.634737489
30.5	-0.485023755	-0.63469589
31	-0.485265584	-0.635266612
31.5	-0.485499782	-0.635822189
32	-0.485726696	-0.636363428
32.5	-0.485946651	-0.636891086
33	-0.486159955	-0.637405874
33.5	-0.486366897	-0.637908461
34	-0.486567749	-0.638399473
34.5	-0.486762769	-0.6388795
35	-0.4869522	-0.6393491
35.5	-0.487136272	-0.639808791
36	-0.487315201	-0.640259068
36.5	-0.487489194	-0.640700391
37	-0.487658446	-0.641133198
37.5	-0.48782314	-0.641557899
38	-0.487983453	-0.64197488
38.5	-0.48813955	-0.642384507
39	-0.488291591	-0.643224101
39.5	-0.488439724	-0.643593431
40	-0.488584094	-0.643954785
40.5	-0.488724835	-0.64430848
41	-0.488862079	-0.644654807
41.5	-0.488995947	-0.644994046
42	-0.489126558	-0.645326465
42.5	-0.489254025	-0.645652318
43	-0.489378454	-0.645971847
43.5	-0.489499947	-0.646285283
44	-0.489618604	-0.646592847
44.5	-0.489734516	-0.647135423
45	-0.489847774	-0.64741879
45.5	-0.489958463	-0.647696025
46	-0.490066666	-0.647967315
46.5	-0.49017246	-0.648232837
47	-0.490275922	-0.648492763
47.5	-0.490377122	-0.648747254
48	-0.490476131	-0.648996471
48.5	-0.490573015	-0.649240562
49	-0.490667837	-0.649479673
49.5	-0.490760659	-0.649713945
50	-0.49085154	-0.649943512

